Quantum walks, the discrete wave equation and Chebyshev polynomials

A quantum walk is the quantum analogue of a random walk. While it is relatively well understood how quantum walks can speed up random walk hitting times, it is a long-standing open question to what extent quantum walks can speed up the spreading or mixing rate of random walks on graphs. In this expository paper, inspired by a blog post by Terence Tao, we describe a particular perspective on this question that derives quantum walks from the discrete wave equation on graphs. This yields a description of the quantum walk dynamics as simply applying a Chebyshev polynomial to the random walk transition matrix. This perspective decouples the problem from its quantum origin, and highlights connections to earlier (non-quantum) work and the use of Chebyshev polynomials in random walk theory as in the Varopoulos-Carne bound. We illustrate the approach by proving a weak limit of the quantum walk dynamics on the lattice. This gives a different proof of the quadratically improved spreading behavior of quantum walks on lattices.

==> RW-Z.csv <==
X,Y
-50,-0.0
-49,-0.0
-48,-0.0
-47,-0.0
-46,-0.0
-45,-0.0
-44,-0.0
-43,-0.0
-42,0.0
-41,0.0
-40,0.0
-39,0.0
-38,0.0
-37,0.0
-36,0.0
-35,0.0
-34,0.0
-33,0.0
-32,0.0
-31,0.0
-30,0.0
-29,0.0
-28,0.0
-27,0.0
-26,0.0
-25,0.0
-24,0.0
-23,0.0
-22,0.0
-21,0.0
-20,0.0
-19,0.0
-18,0.0
-17,0.001
-16,0.001
-15,0.002
-14,0.003
-13,0.004
-12,0.007
-11,0.01
-10,0.014
-9,0.019
-8,0.025
-7,0.032
-6,0.04
-5,0.048
-4,0.056
-3,0.063
-2,0.068
-1,0.071
0,0.073
1,0.071
2,0.068
3,0.063
4,0.056
5,0.048
6,0.04
7,0.032
8,0.025
9,0.019
10,0.014
11,0.01
12,0.007
13,0.004
14,0.003
15,0.002
16,0.001
17,0.001
18,0.0
19,0.0
20,0.0
21,0.0
22,0.0
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,-0.0
44,-0.0
45,-0.0
46,-0.0
47,-0.0
48,-0.0
49,-0.0
50,-0.0


==> RW-Z2.csv <==
-35.000  -35.000  0.000 
-35.000  -34.000  0.000 
-35.000  -33.000  0.000 
-35.000  -32.000  0.000 
-35.000  -31.000  0.000 
-35.000  -30.000  0.000 
-35.000  -29.000  0.000 
-35.000  -28.000  0.000 
-35.000  -27.000  0.000 
-35.000  -26.000  0.000 
-35.000  -25.000  0.000 
-35.000  -24.000  0.000 
-35.000  -23.000  0.000 
-35.000  -22.000  0.000 
-35.000  -21.000  0.000 
-35.000  -20.000  0.000 
-35.000  -19.000  0.000 
-35.000  -18.000  0.000 
-35.000  -17.000  0.000 
-35.000  -16.000  0.000 
-35.000  -15.000  0.000 
-35.000  -14.000  0.000 
-35.000  -13.000  0.000 
-35.000  -12.000  0.000 
-35.000  -11.000  0.000 
-35.000  -10.000  0.000 
-35.000  -9.000  0.000 
-35.000  -8.000  0.000 
-35.000  -7.000  0.000 
-35.000  -6.000  0.000 
-35.000  -5.000  0.000 
-35.000  -4.000  0.000 
-35.000  -3.000  0.000 
-35.000  -2.000  0.000 
-35.000  -1.000  0.000 
-35.000  0.000  0.000 
-35.000  1.000  0.000 
-35.000  2.000  0.000 
-35.000  3.000  0.000 
-35.000  4.000  0.000 
-35.000  5.000  0.000 
-35.000  6.000  0.000 
-35.000  7.000  0.000 
-35.000  8.000  0.000 
-35.000  9.000  0.000 
-35.000  10.000  0.000 
-35.000  11.000  0.000 
-35.000  12.000  0.000 
-35.000  13.000  0.000 
-35.000  14.000  -0.000 
-35.000  15.000  0.000 
-35.000  16.000  -0.000 
-35.000  17.000  0.000 
-35.000  18.000  -0.000 
-35.000  19.000  0.000 
-35.000  20.000  0.000 
-35.000  21.000  0.000 
-35.000  22.000  0.000 
-35.000  23.000  0.000 
-35.000  24.000  0.000 
-35.000  25.000  0.000 
-35.000  26.000  0.000 
-35.000  27.000  0.000 
-35.000  28.000  0.000 
-35.000  29.000  0.000 
-35.000  30.000  0.000 
-35.000  31.000  0.000 
-35.000  32.000  0.000 
-35.000  33.000  0.000 
-35.000  34.000  0.000 
-35.000  35.000  0.000 
-34.000  -35.000  0.000 
-34.000  -34.000  0.000 
-34.000  -33.000  0.000 
-34.000  -32.000  0.000 
-34.000  -31.000  0.000 
-34.000  -30.000  0.000 
-34.000  -29.000  0.000 
-34.000  -28.000  0.000 
-34.000  -27.000  0.000 
-34.000  -26.000  0.000 
-34.000  -25.000  0.000 
-34.000  -24.000  0.000 
-34.000  -23.000  0.000 
-34.000  -22.000  0.000 
-34.000  -21.000  0.000 
-34.000  -20.000  0.000 
-34.000  -19.000  0.000 
-34.000  -18.000  0.000 
-34.000  -17.000  0.000 
-34.000  -16.000  0.000 
-34.000  -15.000  0.000 
-34.000  -14.000  0.000 
-34.000  -13.000  0.000 
-34.000  -12.000  0.000 
-34.000  -11.000  0.000 
-34.000  -10.000  0.000 
-34.000  -9.000  0.000 
-34.000  -8.000  0.000 
-34.000  -7.000  0.000 
-34.000  -6.000  0.000 
-34.000  -5.000  0.000 
-34.000  -4.000  0.000 
-34.000  -3.000  0.000 
-34.000  -2.000  0.000 
-34.000  -1.000  0.000 
-34.000  0.000  0.000 
-34.000  1.000  0.000 
-34.000  2.000  0.000 
-34.000  3.000  0.000 
-34.000  4.000  0.000 
-34.000  5.000  0.000 
-34.000  6.000  0.000 
-34.000  7.000  0.000 
-34.000  8.000  0.000 
-34.000  9.000  0.000 
-34.000  10.000  0.000 
-34.000  11.000  0.000 
-34.000  12.000  0.000 
-34.000  13.000  -0.000 
-34.000  14.000  0.000 
-34.000  15.000  -0.000 
-34.000  16.000  0.000 
-34.000  17.000  -0.000 
-34.000  18.000  0.000 
-34.000  19.000  0.000 
-34.000  20.000  0.000 
-34.000  21.000  0.000 
-34.000  22.000  0.000 
-34.000  23.000  0.000 
-34.000  24.000  0.000 
-34.000  25.000  0.000 
-34.000  26.000  0.000 
-34.000  27.000  0.000 
-34.000  28.000  0.000 
-34.000  29.000  0.000 
-34.000  30.000  0.000 
-34.000  31.000  0.000 
-34.000  32.000  0.000 
-34.000  33.000  0.000 
-34.000  34.000  0.000 
-34.000  35.000  0.000 
-33.000  -35.000  0.000 
-33.000  -34.000  0.000 
-33.000  -33.000  0.000 
-33.000  -32.000  0.000 
-33.000  -31.000  0.000 
-33.000  -30.000  0.000 
-33.000  -29.000  0.000 
-33.000  -28.000  0.000 
-33.000  -27.000  0.000 
-33.000  -26.000  0.000 
-33.000  -25.000  0.000 
-33.000  -24.000  0.000 
-33.000  -23.000  0.000 
-33.000  -22.000  0.000 
-33.000  -21.000  0.000 
-33.000  -20.000  0.000 
-33.000  -19.000  0.000 
-33.000  -18.000  0.000 
-33.000  -17.000  0.000 
-33.000  -16.000  0.000 
-33.000  -15.000  0.000 
-33.000  -14.000  0.000 
-33.000  -13.000  0.000 
-33.000  -12.000  0.000 
-33.000  -11.000  0.000 
-33.000  -10.000  0.000 
-33.000  -9.000  0.000 
-33.000  -8.000  0.000 
-33.000  -7.000  0.000 
-33.000  -6.000  0.000 
-33.000  -5.000  0.000 
-33.000  -4.000  0.000 
-33.000  -3.000  0.000 
-33.000  -2.000  0.000 
-33.000  -1.000  0.000 
-33.000  0.000  0.000 
-33.000  1.000  0.000 
-33.000  2.000  0.000 
-33.000  3.000  0.000 
-33.000  4.000  0.000 
-33.000  5.000  0.000 
-33.000  6.000  0.000 
-33.000  7.000  0.000 
-33.000  8.000  0.000 
-33.000  9.000  0.000 
-33.000  10.000  0.000 
-33.000  11.000  0.000 
-33.000  12.000  -0.000 
-33.000  13.000  0.000 
-33.000  14.000  -0.000 
-33.000  15.000  0.000 
-33.000  16.000  -0.000 
-33.000  17.000  0.000 
-33.000  18.000  -0.000 
-33.000  19.000  0.000 
-33.000  20.000  0.000 
-33.000  21.000  0.000 
-33.000  22.000  0.000 
-33.000  23.000  0.000 
-33.000  24.000  0.000 
-33.000  25.000  0.000 
-33.000  26.000  0.000 
-33.000  27.000  0.000 
-33.000  28.000  0.000 
-33.000  29.000  0.000 
-33.000  30.000  0.000 
-33.000  31.000  0.000 
-33.000  32.000  0.000 
-33.000  33.000  0.000 
-33.000  34.000  0.000 
-33.000  35.000  0.000 
-32.000  -35.000  0.000 
-32.000  -34.000  0.000 
-32.000  -33.000  0.000 
-32.000  -32.000  0.000 
-32.000  -31.000  0.000 
-32.000  -30.000  0.000 
-32.000  -29.000  0.000 
-32.000  -28.000  0.000 
-32.000  -27.000  0.000 
-32.000  -26.000  0.000 
-32.000  -25.000  0.000 
-32.000  -24.000  0.000 
-32.000  -23.000  0.000 
-32.000  -22.000  0.000 
-32.000  -21.000  0.000 
-32.000  -20.000  0.000 
-32.000  -19.000  0.000 
-32.000  -18.000  0.000 
-32.000  -17.000  0.000 
-32.000  -16.000  0.000 
-32.000  -15.000  0.000 
-32.000  -14.000  0.000 
-32.000  -13.000  0.000 
-32.000  -12.000  0.000 
-32.000  -11.000  0.000 
-32.000  -10.000  0.000 
-32.000  -9.000  0.000 
-32.000  -8.000  0.000 
-32.000  -7.000  0.000 
-32.000  -6.000  0.000 
-32.000  -5.000  0.000 
-32.000  -4.000  0.000 
-32.000  -3.000  0.000 
-32.000  -2.000  0.000 
-32.000  -1.000  0.000 
-32.000  0.000  0.000 
-32.000  1.000  0.000 
-32.000  2.000  0.000 
-32.000  3.000  0.000 
-32.000  4.000  0.000 
-32.000  5.000  0.000 
-32.000  6.000  0.000 
-32.000  7.000  0.000 
-32.000  8.000  0.000 
-32.000  9.000  0.000 
-32.000  10.000  0.000 
-32.000  11.000  0.000 
-32.000  12.000  0.000 
-32.000  13.000  -0.000 
-32.000  14.000  0.000 
-32.000  15.000  -0.000 
-32.000  16.000  0.000 
-32.000  17.000  -0.000 
-32.000  18.000  0.000 
-32.000  19.000  -0.000 
-32.000  20.000  0.000 
-32.000  21.000  0.000 
-32.000  22.000  0.000 
-32.000  23.000  0.000 
-32.000  24.000  0.000 
-32.000  25.000  0.000 
-32.000  26.000  0.000 
-32.000  27.000  0.000 
-32.000  28.000  0.000 
-32.000  29.000  0.000 
-32.000  30.000  0.000 
-32.000  31.000  0.000 
-32.000  32.000  0.000 
-32.000  33.000  0.000 
-32.000  34.000  0.000 
-32.000  35.000  0.000 
-31.000  -35.000  0.000 
-31.000  -34.000  0.000 
-31.000  -33.000  0.000 
-31.000  -32.000  0.000 
-31.000  -31.000  0.000 
-31.000  -30.000  0.000 
-31.000  -29.000  0.000 
-31.000  -28.000  0.000 
-31.000  -27.000  0.000 
-31.000  -26.000  0.000 
-31.000  -25.000  0.000 
-31.000  -24.000  0.000 
-31.000  -23.000  0.000 
-31.000  -22.000  0.000 
-31.000  -21.000  0.000 
-31.000  -20.000  0.000 
-31.000  -19.000  0.000 
-31.000  -18.000  0.000 
-31.000  -17.000  0.000 
-31.000  -16.000  0.000 
-31.000  -15.000  0.000 
-31.000  -14.000  0.000 
-31.000  -13.000  0.000 
-31.000  -12.000  0.000 
-31.000  -11.000  0.000 
-31.000  -10.000  0.000 
-31.000  -9.000  0.000 
-31.000  -8.000  0.000 
-31.000  -7.000  0.000 
-31.000  -6.000  0.000 
-31.000  -5.000  0.000 
-31.000  -4.000  0.000 
-31.000  -3.000  0.000 
-31.000  -2.000  0.000 
-31.000  -1.000  0.000 
-31.000  0.000  0.000 
-31.000  1.000  0.000 
-31.000  2.000  0.000 
-31.000  3.000  0.000 
-31.000  4.000  -0.000 
-31.000  5.000  0.000 
-31.000  6.000  0.000 
-31.000  7.000  0.000 
-31.000  8.000  0.000 
-31.000  9.000  0.000 
-31.000  10.000  0.000 
-31.000  11.000  0.000 
-31.000  12.000  -0.000 
-31.000  13.000  0.000 
-31.000  14.000  -0.000 
-31.000  15.000  0.000 
-31.000  16.000  -0.000 
-31.000  17.000  0.000 
-31.000  18.000  -0.000 
-31.000  19.000  0.000 
-31.000  20.000  0.000 
-31.000  21.000  0.000 
-31.000  22.000  0.000 
-31.000  23.000  0.000 
-31.000  24.000  0.000 
-31.000  25.000  0.000 
-31.000  26.000  0.000 
-31.000  27.000  0.000 
-31.000  28.000  0.000 
-31.000  29.000  0.000 
-31.000  30.000  0.000 
-31.000  31.000  0.000 
-31.000  32.000  0.000 
-31.000  33.000  0.000 
-31.000  34.000  0.000 
-31.000  35.000  0.000 
-30.000  -35.000  0.000 
-30.000  -34.000  0.000 
-30.000  -33.000  0.000 
-30.000  -32.000  0.000 
-30.000  -31.000  0.000 
-30.000  -30.000  0.000 
-30.000  -29.000  0.000 
-30.000  -28.000  0.000 
-30.000  -27.000  0.000 
-30.000  -26.000  0.000 
-30.000  -25.000  0.000 
-30.000  -24.000  0.000 
-30.000  -23.000  0.000 
-30.000  -22.000  0.000 
-30.000  -21.000  0.000 
-30.000  -20.000  0.000 
-30.000  -19.000  0.000 
-30.000  -18.000  0.000 
-30.000  -17.000  0.000 
-30.000  -16.000  0.000 
-30.000  -15.000  0.000 
-30.000  -14.000  0.000 
-30.000  -13.000  0.000 
-30.000  -12.000  0.000 
-30.000  -11.000  0.000 
-30.000  -10.000  0.000 
-30.000  -9.000  0.000 
-30.000  -8.000  0.000 
-30.000  -7.000  0.000 
-30.000  -6.000  0.000 
-30.000  -5.000  0.000 
-30.000  -4.000  0.000 
-30.000  -3.000  0.000 
-30.000  -2.000  0.000 
-30.000  -1.000  0.000 
-30.000  0.000  0.000 
-30.000  1.000  0.000 
-30.000  2.000  0.000 
-30.000  3.000  -0.000 
-30.000  4.000  0.000 
-30.000  5.000  0.000 
-30.000  6.000  0.000 
-30.000  7.000  0.000 
-30.000  8.000  0.000 
-30.000  9.000  0.000 
-30.000  10.000  0.000 
-30.000  11.000  0.000 
-30.000  12.000  0.000 
-30.000  13.000  -0.000 
-30.000  14.000  0.000 
-30.000  15.000  -0.000 
-30.000  16.000  0.000 
-30.000  17.000  -0.000 
-30.000  18.000  0.000 
-30.000  19.000  0.000 
-30.000  20.000  0.000 
-30.000  21.000  0.000 
-30.000  22.000  0.000 
-30.000  23.000  0.000 
-30.000  24.000  0.000 
-30.000  25.000  0.000 
-30.000  26.000  0.000 
-30.000  27.000  0.000 
-30.000  28.000  0.000 
-30.000  29.000  0.000 
-30.000  30.000  0.000 
-30.000  31.000  0.000 
-30.000  32.000  0.000 
-30.000  33.000  0.000 
-30.000  34.000  0.000 
-30.000  35.000  0.000 
-29.000  -35.000  0.000 
-29.000  -34.000  0.000 
-29.000  -33.000  0.000 
-29.000  -32.000  0.000 
-29.000  -31.000  0.000 
-29.000  -30.000  0.000 
-29.000  -29.000  0.000 
-29.000  -28.000  0.000 
-29.000  -27.000  0.000 
-29.000  -26.000  0.000 
-29.000  -25.000  0.000 
-29.000  -24.000  0.000 
-29.000  -23.000  0.000 
-29.000  -22.000  0.000 
-29.000  -21.000  0.000 
-29.000  -20.000  0.000 
-29.000  -19.000  0.000 
-29.000  -18.000  0.000 
-29.000  -17.000  0.000 
-29.000  -16.000  0.000 
-29.000  -15.000  0.000 
-29.000  -14.000  0.000 
-29.000  -13.000  0.000 
-29.000  -12.000  0.000 
-29.000  -11.000  0.000 
-29.000  -10.000  0.000 
-29.000  -9.000  0.000 
-29.000  -8.000  0.000 
-29.000  -7.000  0.000 
-29.000  -6.000  0.000 
-29.000  -5.000  0.000 
-29.000  -4.000  0.000 
-29.000  -3.000  0.000 
-29.000  -2.000  0.000 
-29.000  -1.000  0.000 
-29.000  0.000  0.000 
-29.000  1.000  0.000 
-29.000  2.000  0.000 
-29.000  3.000  0.000 
-29.000  4.000  0.000 
-29.000  5.000  0.000 
-29.000  6.000  0.000 
-29.000  7.000  0.000 
-29.000  8.000  0.000 
-29.000  9.000  0.000 
-29.000  10.000  0.000 
-29.000  11.000  0.000 
-29.000  12.000  0.000 
-29.000  13.000  0.000 
-29.000  14.000  0.000 
-29.000  15.000  0.000 
-29.000  16.000  -0.000 
-29.000  17.000  0.000 
-29.000  18.000  -0.000 
-29.000  19.000  0.000 
-29.000  20.000  0.000 
-29.000  21.000  0.000 
-29.000  22.000  0.000 
-29.000  23.000  0.000 
-29.000  24.000  0.000 
-29.000  25.000  0.000 
-29.000  26.000  0.000 
-29.000  27.000  0.000 
-29.000  28.000  0.000 
-29.000  29.000  0.000 
-29.000  30.000  0.000 
-29.000  31.000  0.000 
-29.000  32.000  0.000 
-29.000  33.000  0.000 
-29.000  34.000  0.000 
-29.000  35.000  0.000 
-28.000  -35.000  0.000 
-28.000  -34.000  0.000 
-28.000  -33.000  0.000 
-28.000  -32.000  0.000 
-28.000  -31.000  0.000 
-28.000  -30.000  0.000 
-28.000  -29.000  0.000 
-28.000  -28.000  0.000 
-28.000  -27.000  0.000 
-28.000  -26.000  0.000 
-28.000  -25.000  0.000 
-28.000  -24.000  0.000 
-28.000  -23.000  0.000 
-28.000  -22.000  0.000 
-28.000  -21.000  0.000 
-28.000  -20.000  0.000 
-28.000  -19.000  0.000 
-28.000  -18.000  0.000 
-28.000  -17.000  0.000 
-28.000  -16.000  0.000 
-28.000  -15.000  0.000 
-28.000  -14.000  0.000 
-28.000  -13.000  0.000 
-28.000  -12.000  0.000 
-28.000  -11.000  0.000 
-28.000  -10.000  0.000 
-28.000  -9.000  0.000 
-28.000  -8.000  0.000 
-28.000  -7.000  0.000 
-28.000  -6.000  0.000 
-28.000  -5.000  0.000 
-28.000  -4.000  0.000 
-28.000  -3.000  0.000 
-28.000  -2.000  0.000 
-28.000  -1.000  0.000 
-28.000  0.000  0.000 
-28.000  1.000  0.000 
-28.000  2.000  0.000 
-28.000  3.000  0.000 
-28.000  4.000  0.000 
-28.000  5.000  0.000 
-28.000  6.000  0.000 
-28.000  7.000  0.000 
-28.000  8.000  0.000 
-28.000  9.000  0.000 
-28.000  10.000  0.000 
-28.000  11.000  0.000 
-28.000  12.000  0.000 
-28.000  13.000  -0.000 
-28.000  14.000  0.000 
-28.000  15.000  -0.000 
-28.000  16.000  0.000 
-28.000  17.000  -0.000 
-28.000  18.000  0.000 
-28.000  19.000  0.000 
-28.000  20.000  0.000 
-28.000  21.000  0.000 
-28.000  22.000  0.000 
-28.000  23.000  0.000 
-28.000  24.000  0.000 
-28.000  25.000  0.000 
-28.000  26.000  0.000 
-28.000  27.000  0.000 
-28.000  28.000  0.000 
-28.000  29.000  0.000 
-28.000  30.000  0.000 
-28.000  31.000  0.000 
-28.000  32.000  0.000 
-28.000  33.000  0.000 
-28.000  34.000  0.000 
-28.000  35.000  0.000 
-27.000  -35.000  0.000 
-27.000  -34.000  0.000 
-27.000  -33.000  0.000 
-27.000  -32.000  0.000 
-27.000  -31.000  0.000 
-27.000  -30.000  0.000 
-27.000  -29.000  0.000 
-27.000  -28.000  0.000 
-27.000  -27.000  0.000 
-27.000  -26.000  0.000 
-27.000  -25.000  0.000 
-27.000  -24.000  0.000 
-27.000  -23.000  0.000 
-27.000  -22.000  0.000 
-27.000  -21.000  0.000 
-27.000  -20.000  0.000 
-27.000  -19.000  0.000 
-27.000  -18.000  0.000 
-27.000  -17.000  0.000 
-27.000  -16.000  0.000 
-27.000  -15.000  0.000 
-27.000  -14.000  0.000 
-27.000  -13.000  0.000 
-27.000  -12.000  0.000 
-27.000  -11.000  0.000 
-27.000  -10.000  0.000 
-27.000  -9.000  0.000 
-27.000  -8.000  0.000 
-27.000  -7.000  0.000 
-27.000  -6.000  0.000 
-27.000  -5.000  0.000 
-27.000  -4.000  0.000 
-27.000  -3.000  0.000 
-27.000  -2.000  0.000 
-27.000  -1.000  0.000 
-27.000  0.000  0.000 
-27.000  1.000  0.000 
-27.000  2.000  0.000 
-27.000  3.000  0.000 
-27.000  4.000  0.000 
-27.000  5.000  0.000 
-27.000  6.000  0.000 
-27.000  7.000  0.000 
-27.000  8.000  0.000 
-27.000  9.000  0.000 
-27.000  10.000  0.000 
-27.000  11.000  0.000 
-27.000  12.000  0.000 
-27.000  13.000  0.000 
-27.000  14.000  0.000 
-27.000  15.000  0.000 
-27.000  16.000  -0.000 
-27.000  17.000  0.000 
-27.000  18.000  0.000 
-27.000  19.000  0.000 
-27.000  20.000  0.000 
-27.000  21.000  0.000 
-27.000  22.000  0.000 
-27.000  23.000  0.000 
-27.000  24.000  0.000 
-27.000  25.000  0.000 
-27.000  26.000  0.000 
-27.000  27.000  0.000 
-27.000  28.000  0.000 
-27.000  29.000  0.000 
-27.000  30.000  0.000 
-27.000  31.000  0.000 
-27.000  32.000  0.000 
-27.000  33.000  0.000 
-27.000  34.000  -0.000 
-27.000  35.000  0.000 
-26.000  -35.000  0.000 
-26.000  -34.000  0.000 
-26.000  -33.000  0.000 
-26.000  -32.000  0.000 
-26.000  -31.000  0.000 
-26.000  -30.000  0.000 
-26.000  -29.000  0.000 
-26.000  -28.000  0.000 
-26.000  -27.000  0.000 
-26.000  -26.000  0.000 
-26.000  -25.000  0.000 
-26.000  -24.000  0.000 
-26.000  -23.000  0.000 
-26.000  -22.000  0.000 
-26.000  -21.000  0.000 
-26.000  -20.000  0.000 
-26.000  -19.000  0.000 
-26.000  -18.000  0.000 
-26.000  -17.000  0.000 
-26.000  -16.000  0.000 
-26.000  -15.000  0.000 
-26.000  -14.000  0.000 
-26.000  -13.000  0.000 
-26.000  -12.000  0.000 
-26.000  -11.000  0.000 
-26.000  -10.000  0.000 
-26.000  -9.000  0.000 
-26.000  -8.000  0.000 
-26.000  -7.000  0.000 
-26.000  -6.000  0.000 
-26.000  -5.000  0.000 
-26.000  -4.000  0.000 
-26.000  -3.000  0.000 
-26.000  -2.000  0.000 
-26.000  -1.000  0.000 
-26.000  0.000  0.000 
-26.000  1.000  0.000 
-26.000  2.000  0.000 
-26.000  3.000  0.000 
-26.000  4.000  0.000 
-26.000  5.000  0.000 
-26.000  6.000  0.000 
-26.000  7.000  0.000 
-26.000  8.000  0.000 
-26.000  9.000  0.000 
-26.000  10.000  0.000 
-26.000  11.000  0.000 
-26.000  12.000  0.000 
-26.000  13.000  0.000 
-26.000  14.000  0.000 
-26.000  15.000  0.000 
-26.000  16.000  0.000 
-26.000  17.000  0.000 
-26.000  18.000  0.000 
-26.000  19.000  0.000 
-26.000  20.000  0.000 
-26.000  21.000  0.000 
-26.000  22.000  0.000 
-26.000  23.000  0.000 
-26.000  24.000  0.000 
-26.000  25.000  0.000 
-26.000  26.000  0.000 
-26.000  27.000  0.000 
-26.000  28.000  0.000 
-26.000  29.000  0.000 
-26.000  30.000  0.000 
-26.000  31.000  0.000 
-26.000  32.000  0.000 
-26.000  33.000  -0.000 
-26.000  34.000  0.000 
-26.000  35.000  -0.000 
-25.000  -35.000  0.000 
-25.000  -34.000  0.000 
-25.000  -33.000  0.000 
-25.000  -32.000  0.000 
-25.000  -31.000  0.000 
-25.000  -30.000  0.000 
-25.000  -29.000  0.000 
-25.000  -28.000  0.000 
-25.000  -27.000  0.000 
-25.000  -26.000  0.000 
-25.000  -25.000  0.000 
-25.000  -24.000  0.000 
-25.000  -23.000  0.000 
-25.000  -22.000  0.000 
-25.000  -21.000  0.000 
-25.000  -20.000  0.000 
-25.000  -19.000  0.000 
-25.000  -18.000  0.000 
-25.000  -17.000  0.000 
-25.000  -16.000  0.000 
-25.000  -15.000  0.000 
-25.000  -14.000  0.000 
-25.000  -13.000  0.000 
-25.000  -12.000  0.000 
-25.000  -11.000  0.000 
-25.000  -10.000  0.000 
-25.000  -9.000  0.000 
-25.000  -8.000  0.000 
-25.000  -7.000  0.000 
-25.000  -6.000  0.000 
-25.000  -5.000  0.000 
-25.000  -4.000  0.000 
-25.000  -3.000  0.000 
-25.000  -2.000  0.000 
-25.000  -1.000  0.000 
-25.000  0.000  0.000 
-25.000  1.000  0.000 
-25.000  2.000  0.000 
-25.000  3.000  0.000 
-25.000  4.000  0.000 
-25.000  5.000  0.000 
-25.000  6.000  0.000 
-25.000  7.000  0.000 
-25.000  8.000  0.000 
-25.000  9.000  0.000 
-25.000  10.000  0.000 
-25.000  11.000  0.000 
-25.000  12.000  0.000 
-25.000  13.000  0.000 
-25.000  14.000  0.000 
-25.000  15.000  0.000 
-25.000  16.000  0.000 
-25.000  17.000  0.000 
-25.000  18.000  0.000 
-25.000  19.000  0.000 
-25.000  20.000  0.000 
-25.000  21.000  0.000 
-25.000  22.000  0.000 
-25.000  23.000  0.000 
-25.000  24.000  0.000 
-25.000  25.000  0.000 
-25.000  26.000  0.000 
-25.000  27.000  0.000 
-25.000  28.000  0.000 
-25.000  29.000  0.000 
-25.000  30.000  0.000 
-25.000  31.000  0.000 
-25.000  32.000  -0.000 
-25.000  33.000  0.000 
-25.000  34.000  -0.000 
-25.000  35.000  0.000 
-24.000  -35.000  0.000 
-24.000  -34.000  0.000 
-24.000  -33.000  0.000 
-24.000  -32.000  0.000 
-24.000  -31.000  0.000 
-24.000  -30.000  0.000 
-24.000  -29.000  0.000 
-24.000  -28.000  0.000 
-24.000  -27.000  0.000 
-24.000  -26.000  0.000 
-24.000  -25.000  0.000 
-24.000  -24.000  0.000 
-24.000  -23.000  0.000 
-24.000  -22.000  0.000 
-24.000  -21.000  0.000 
-24.000  -20.000  0.000 
-24.000  -19.000  0.000 
-24.000  -18.000  0.000 
-24.000  -17.000  0.000 
-24.000  -16.000  0.000 
-24.000  -15.000  0.000 
-24.000  -14.000  0.000 
-24.000  -13.000  0.000 
-24.000  -12.000  0.000 
-24.000  -11.000  0.000 
-24.000  -10.000  0.000 
-24.000  -9.000  0.000 
-24.000  -8.000  0.000 
-24.000  -7.000  0.000 
-24.000  -6.000  0.000 
-24.000  -5.000  0.000 
-24.000  -4.000  0.000 
-24.000  -3.000  0.000 
-24.000  -2.000  0.000 
-24.000  -1.000  0.000 
-24.000  0.000  0.000 
-24.000  1.000  0.000 
-24.000  2.000  0.000 
-24.000  3.000  0.000 
-24.000  4.000  0.000 
-24.000  5.000  0.000 
-24.000  6.000  0.000 
-24.000  7.000  0.000 
-24.000  8.000  0.000 
-24.000  9.000  0.000 
-24.000  10.000  0.000 
-24.000  11.000  0.000 
-24.000  12.000  0.000 
-24.000  13.000  0.000 
-24.000  14.000  0.000 
-24.000  15.000  0.000 
-24.000  16.000  0.000 
-24.000  17.000  0.000 
-24.000  18.000  0.000 
-24.000  19.000  0.000 
-24.000  20.000  0.000 
-24.000  21.000  0.000 
-24.000  22.000  0.000 
-24.000  23.000  0.000 
-24.000  24.000  0.000 
-24.000  25.000  0.000 
-24.000  26.000  0.000 
-24.000  27.000  0.000 
-24.000  28.000  0.000 
-24.000  29.000  0.000 
-24.000  30.000  0.000 
-24.000  31.000  -0.000 
-24.000  32.000  0.000 
-24.000  33.000  -0.000 
-24.000  34.000  0.000 
-24.000  35.000  -0.000 
-23.000  -35.000  0.000 
-23.000  -34.000  0.000 
-23.000  -33.000  0.000 
-23.000  -32.000  0.000 
-23.000  -31.000  0.000 
-23.000  -30.000  0.000 
-23.000  -29.000  0.000 
-23.000  -28.000  0.000 
-23.000  -27.000  0.000 
-23.000  -26.000  0.000 
-23.000  -25.000  0.000 
-23.000  -24.000  0.000 
-23.000  -23.000  0.000 
-23.000  -22.000  -0.000 
-23.000  -21.000  0.000 
-23.000  -20.000  -0.000 
-23.000  -19.000  0.000 
-23.000  -18.000  0.000 
-23.000  -17.000  0.000 
-23.000  -16.000  0.000 
-23.000  -15.000  0.000 
-23.000  -14.000  0.000 
-23.000  -13.000  0.000 
-23.000  -12.000  0.000 
-23.000  -11.000  0.000 
-23.000  -10.000  0.000 
-23.000  -9.000  0.000 
-23.000  -8.000  0.000 
-23.000  -7.000  0.000 
-23.000  -6.000  0.000 
-23.000  -5.000  0.000 
-23.000  -4.000  0.000 
-23.000  -3.000  0.000 
-23.000  -2.000  0.000 
-23.000  -1.000  0.000 
-23.000  0.000  0.000 
-23.000  1.000  0.000 
-23.000  2.000  0.000 
-23.000  3.000  0.000 
-23.000  4.000  0.000 
-23.000  5.000  0.000 
-23.000  6.000  0.000 
-23.000  7.000  0.000 
-23.000  8.000  0.000 
-23.000  9.000  0.000 
-23.000  10.000  0.000 
-23.000  11.000  0.000 
-23.000  12.000  0.000 
-23.000  13.000  0.000 
-23.000  14.000  0.000 
-23.000  15.000  0.000 
-23.000  16.000  0.000 
-23.000  17.000  0.000 
-23.000  18.000  0.000 
-23.000  19.000  0.000 
-23.000  20.000  0.000 
-23.000  21.000  0.000 
-23.000  22.000  0.000 
-23.000  23.000  0.000 
-23.000  24.000  0.000 
-23.000  25.000  0.000 
-23.000  26.000  0.000 
-23.000  27.000  0.000 
-23.000  28.000  0.000 
-23.000  29.000  0.000 
-23.000  30.000  0.000 
-23.000  31.000  0.000 
-23.000  32.000  -0.000 
-23.000  33.000  0.000 
-23.000  34.000  -0.000 
-23.000  35.000  0.000 
-22.000  -35.000  0.000 
-22.000  -34.000  0.000 
-22.000  -33.000  0.000 
-22.000  -32.000  0.000 
-22.000  -31.000  0.000 
-22.000  -30.000  0.000 
-22.000  -29.000  -0.000 
-22.000  -28.000  0.000 
-22.000  -27.000  -0.000 
-22.000  -26.000  0.000 
-22.000  -25.000  -0.000 
-22.000  -24.000  0.000 
-22.000  -23.000  -0.000 
-22.000  -22.000  0.000 
-22.000  -21.000  -0.000 
-22.000  -20.000  0.000 
-22.000  -19.000  -0.000 
-22.000  -18.000  0.000 
-22.000  -17.000  -0.000 
-22.000  -16.000  0.000 
-22.000  -15.000  -0.000 
-22.000  -14.000  0.000 
-22.000  -13.000  -0.000 
-22.000  -12.000  0.000 
-22.000  -11.000  -0.000 
-22.000  -10.000  0.000 
-22.000  -9.000  0.000 
-22.000  -8.000  0.000 
-22.000  -7.000  0.000 
-22.000  -6.000  0.000 
-22.000  -5.000  0.000 
-22.000  -4.000  0.000 
-22.000  -3.000  0.000 
-22.000  -2.000  0.000 
-22.000  -1.000  0.000 
-22.000  0.000  0.000 
-22.000  1.000  -0.000 
-22.000  2.000  0.000 
-22.000  3.000  0.000 
-22.000  4.000  0.000 
-22.000  5.000  0.000 
-22.000  6.000  0.000 
-22.000  7.000  0.000 
-22.000  8.000  0.000 
-22.000  9.000  0.000 
-22.000  10.000  0.000 
-22.000  11.000  0.000 
-22.000  12.000  0.000 
-22.000  13.000  0.000 
-22.000  14.000  0.000 
-22.000  15.000  0.000 
-22.000  16.000  0.000 
-22.000  17.000  0.000 
-22.000  18.000  0.000 
-22.000  19.000  0.000 
-22.000  20.000  0.000 
-22.000  21.000  0.000 
-22.000  22.000  0.000 
-22.000  23.000  0.000 
-22.000  24.000  0.000 
-22.000  25.000  0.000 
-22.000  26.000  0.000 
-22.000  27.000  0.000 
-22.000  28.000  0.000 
-22.000  29.000  0.000 
-22.000  30.000  0.000 
-22.000  31.000  0.000 
-22.000  32.000  0.000 
-22.000  33.000  0.000 
-22.000  34.000  0.000 
-22.000  35.000  0.000 
-21.000  -35.000  0.000 
-21.000  -34.000  0.000 
-21.000  -33.000  0.000 
-21.000  -32.000  0.000 
-21.000  -31.000  0.000 
-21.000  -30.000  0.000 
-21.000  -29.000  0.000 
-21.000  -28.000  -0.000 
-21.000  -27.000  0.000 
-21.000  -26.000  -0.000 
-21.000  -25.000  0.000 
-21.000  -24.000  -0.000 
-21.000  -23.000  0.000 
-21.000  -22.000  -0.000 
-21.000  -21.000  0.000 
-21.000  -20.000  -0.000 
-21.000  -19.000  0.000 
-21.000  -18.000  -0.000 
-21.000  -17.000  0.000 
-21.000  -16.000  -0.000 
-21.000  -15.000  0.000 
-21.000  -14.000  -0.000 
-21.000  -13.000  0.000 
-21.000  -12.000  -0.000 
-21.000  -11.000  0.000 
-21.000  -10.000  -0.000 
-21.000  -9.000  0.000 
-21.000  -8.000  0.000 
-21.000  -7.000  0.000 
-21.000  -6.000  0.000 
-21.000  -5.000  0.000 
-21.000  -4.000  0.000 
-21.000  -3.000  0.000 
-21.000  -2.000  0.000 
-21.000  -1.000  0.000 
-21.000  0.000  -0.000 
-21.000  1.000  0.000 
-21.000  2.000  -0.000 
-21.000  3.000  0.000 
-21.000  4.000  0.000 
-21.000  5.000  0.000 
-21.000  6.000  0.000 
-21.000  7.000  0.000 
-21.000  8.000  0.000 
-21.000  9.000  0.000 
-21.000  10.000  0.000 
-21.000  11.000  0.000 
-21.000  12.000  -0.000 
-21.000  13.000  0.000 
-21.000  14.000  -0.000 
-21.000  15.000  0.000 
-21.000  16.000  0.000 
-21.000  17.000  0.000 
-21.000  18.000  0.000 
-21.000  19.000  0.000 
-21.000  20.000  0.000 
-21.000  21.000  0.000 
-21.000  22.000  0.000 
-21.000  23.000  0.000 
-21.000  24.000  0.000 
-21.000  25.000  0.000 
-21.000  26.000  0.000 
-21.000  27.000  0.000 
-21.000  28.000  0.000 
-21.000  29.000  0.000 
-21.000  30.000  0.000 
-21.000  31.000  0.000 
-21.000  32.000  0.000 
-21.000  33.000  0.000 
-21.000  34.000  0.000 
-21.000  35.000  0.000 
-20.000  -35.000  0.000 
-20.000  -34.000  0.000 
-20.000  -33.000  0.000 
-20.000  -32.000  0.000 
-20.000  -31.000  0.000 
-20.000  -30.000  0.000 
-20.000  -29.000  -0.000 
-20.000  -28.000  0.000 
-20.000  -27.000  -0.000 
-20.000  -26.000  0.000 
-20.000  -25.000  -0.000 
-20.000  -24.000  0.000 
-20.000  -23.000  -0.000 
-20.000  -22.000  0.000 
-20.000  -21.000  -0.000 
-20.000  -20.000  0.000 
-20.000  -19.000  -0.000 
-20.000  -18.000  0.000 
-20.000  -17.000  -0.000 
-20.000  -16.000  0.000 
-20.000  -15.000  -0.000 
-20.000  -14.000  0.000 
-20.000  -13.000  -0.000 
-20.000  -12.000  0.000 
-20.000  -11.000  -0.000 
-20.000  -10.000  0.000 
-20.000  -9.000  -0.000 
-20.000  -8.000  0.000 
-20.000  -7.000  0.000 
-20.000  -6.000  0.000 
-20.000  -5.000  0.000 
-20.000  -4.000  0.000 
-20.000  -3.000  0.000 
-20.000  -2.000  0.000 
-20.000  -1.000  -0.000 
-20.000  0.000  0.000 
-20.000  1.000  -0.000 
-20.000  2.000  0.000 
-20.000  3.000  -0.000 
-20.000  4.000  0.000 
-20.000  5.000  0.000 
-20.000  6.000  0.000 
-20.000  7.000  0.000 
-20.000  8.000  0.000 
-20.000  9.000  0.000 
-20.000  10.000  0.000 
-20.000  11.000  -0.000 
-20.000  12.000  0.000 
-20.000  13.000  -0.000 
-20.000  14.000  0.000 
-20.000  15.000  -0.000 
-20.000  16.000  0.000 
-20.000  17.000  0.000 
-20.000  18.000  0.000 
-20.000  19.000  0.000 
-20.000  20.000  0.000 
-20.000  21.000  0.000 
-20.000  22.000  0.000 
-20.000  23.000  0.000 
-20.000  24.000  0.000 
-20.000  25.000  0.000 
-20.000  26.000  0.000 
-20.000  27.000  0.000 
-20.000  28.000  0.000 
-20.000  29.000  0.000 
-20.000  30.000  0.000 
-20.000  31.000  0.000 
-20.000  32.000  0.000 
-20.000  33.000  0.000 
-20.000  34.000  0.000 
-20.000  35.000  0.000 
-19.000  -35.000  0.000 
-19.000  -34.000  0.000 
-19.000  -33.000  0.000 
-19.000  -32.000  0.000 
-19.000  -31.000  0.000 
-19.000  -30.000  -0.000 
-19.000  -29.000  0.000 
-19.000  -28.000  -0.000 
-19.000  -27.000  0.000 
-19.000  -26.000  -0.000 
-19.000  -25.000  0.000 
-19.000  -24.000  -0.000 
-19.000  -23.000  0.000 
-19.000  -22.000  -0.000 
-19.000  -21.000  0.000 
-19.000  -20.000  -0.000 
-19.000  -19.000  0.000 
-19.000  -18.000  -0.000 
-19.000  -17.000  0.000 
-19.000  -16.000  -0.000 
-19.000  -15.000  0.000 
-19.000  -14.000  -0.000 
-19.000  -13.000  0.000 
-19.000  -12.000  -0.000 
-19.000  -11.000  0.000 
-19.000  -10.000  -0.000 
-19.000  -9.000  0.000 
-19.000  -8.000  0.000 
-19.000  -7.000  0.000 
-19.000  -6.000  0.000 
-19.000  -5.000  0.000 
-19.000  -4.000  0.000 
-19.000  -3.000  0.000 
-19.000  -2.000  -0.000 
-19.000  -1.000  0.000 
-19.000  0.000  -0.000 
-19.000  1.000  0.000 
-19.000  2.000  -0.000 
-19.000  3.000  0.000 
-19.000  4.000  -0.000 
-19.000  5.000  0.000 
-19.000  6.000  -0.000 
-19.000  7.000  0.000 
-19.000  8.000  -0.000 
-19.000  9.000  0.000 
-19.000  10.000  -0.000 
-19.000  11.000  0.000 
-19.000  12.000  -0.000 
-19.000  13.000  0.000 
-19.000  14.000  -0.000 
-19.000  15.000  0.000 
-19.000  16.000  -0.000 
-19.000  17.000  0.000 
-19.000  18.000  -0.000 
-19.000  19.000  0.000 
-19.000  20.000  0.000 
-19.000  21.000  0.000 
-19.000  22.000  0.000 
-19.000  23.000  0.000 
-19.000  24.000  0.000 
-19.000  25.000  0.000 
-19.000  26.000  0.000 
-19.000  27.000  0.000 
-19.000  28.000  0.000 
-19.000  29.000  0.000 
-19.000  30.000  0.000 
-19.000  31.000  0.000 
-19.000  32.000  0.000 
-19.000  33.000  0.000 
-19.000  34.000  0.000 
-19.000  35.000  0.000 
-18.000  -35.000  0.000 
-18.000  -34.000  0.000 
-18.000  -33.000  0.000 
-18.000  -32.000  0.000 
-18.000  -31.000  -0.000 
-18.000  -30.000  0.000 
-18.000  -29.000  -0.000 
-18.000  -28.000  0.000 
-18.000  -27.000  -0.000 
-18.000  -26.000  0.000 
-18.000  -25.000  -0.000 
-18.000  -24.000  0.000 
-18.000  -23.000  -0.000 
-18.000  -22.000  0.000 
-18.000  -21.000  -0.000 
-18.000  -20.000  0.000 
-18.000  -19.000  -0.000 
-18.000  -18.000  0.000 
-18.000  -17.000  -0.000 
-18.000  -16.000  0.000 
-18.000  -15.000  -0.000 
-18.000  -14.000  0.000 
-18.000  -13.000  -0.000 
-18.000  -12.000  0.000 
-18.000  -11.000  -0.000 
-18.000  -10.000  0.000 
-18.000  -9.000  -0.000 
-18.000  -8.000  0.000 
-18.000  -7.000  -0.000 
-18.000  -6.000  0.000 
-18.000  -5.000  -0.000 
-18.000  -4.000  0.000 
-18.000  -3.000  -0.000 
-18.000  -2.000  0.000 
-18.000  -1.000  -0.000 
-18.000  0.000  0.000 
-18.000  1.000  -0.000 
-18.000  2.000  0.000 
-18.000  3.000  -0.000 
-18.000  4.000  0.000 
-18.000  5.000  -0.000 
-18.000  6.000  0.000 
-18.000  7.000  -0.000 
-18.000  8.000  0.000 
-18.000  9.000  -0.000 
-18.000  10.000  0.000 
-18.000  11.000  -0.000 
-18.000  12.000  0.000 
-18.000  13.000  -0.000 
-18.000  14.000  0.000 
-18.000  15.000  -0.000 
-18.000  16.000  0.000 
-18.000  17.000  -0.000 
-18.000  18.000  0.000 
-18.000  19.000  -0.000 
-18.000  20.000  0.000 
-18.000  21.000  0.000 
-18.000  22.000  0.000 
-18.000  23.000  0.000 
-18.000  24.000  0.000 
-18.000  25.000  0.000 
-18.000  26.000  0.000 
-18.000  27.000  0.000 
-18.000  28.000  0.000 
-18.000  29.000  0.000 
-18.000  30.000  0.000 
-18.000  31.000  0.000 
-18.000  32.000  0.000 
-18.000  33.000  0.000 
-18.000  34.000  0.000 
-18.000  35.000  0.000 
-17.000  -35.000  0.000 
-17.000  -34.000  0.000 
-17.000  -33.000  0.000 
-17.000  -32.000  -0.000 
-17.000  -31.000  0.000 
-17.000  -30.000  -0.000 
-17.000  -29.000  0.000 
-17.000  -28.000  -0.000 
-17.000  -27.000  0.000 
-17.000  -26.000  -0.000 
-17.000  -25.000  0.000 
-17.000  -24.000  -0.000 
-17.000  -23.000  0.000 
-17.000  -22.000  -0.000 
-17.000  -21.000  0.000 
-17.000  -20.000  -0.000 
-17.000  -19.000  0.000 
-17.000  -18.000  -0.000 
-17.000  -17.000  0.000 
-17.000  -16.000  -0.000 
-17.000  -15.000  0.000 
-17.000  -14.000  -0.000 
-17.000  -13.000  0.000 
-17.000  -12.000  -0.000 
-17.000  -11.000  0.000 
-17.000  -10.000  -0.000 
-17.000  -9.000  0.000 
-17.000  -8.000  -0.000 
-17.000  -7.000  0.000 
-17.000  -6.000  -0.000 
-17.000  -5.000  0.000 
-17.000  -4.000  -0.000 
-17.000  -3.000  0.000 
-17.000  -2.000  -0.000 
-17.000  -1.000  0.000 
-17.000  0.000  -0.000 
-17.000  1.000  0.000 
-17.000  2.000  -0.000 
-17.000  3.000  0.000 
-17.000  4.000  -0.000 
-17.000  5.000  0.000 
-17.000  6.000  -0.000 
-17.000  7.000  0.000 
-17.000  8.000  -0.000 
-17.000  9.000  0.000 
-17.000  10.000  -0.000 
-17.000  11.000  0.000 
-17.000  12.000  -0.000 
-17.000  13.000  0.000 
-17.000  14.000  -0.000 
-17.000  15.000  0.000 
-17.000  16.000  -0.000 
-17.000  17.000  0.000 
-17.000  18.000  -0.000 
-17.000  19.000  0.000 
-17.000  20.000  0.000 
-17.000  21.000  0.000 
-17.000  22.000  0.000 
-17.000  23.000  0.000 
-17.000  24.000  0.000 
-17.000  25.000  0.000 
-17.000  26.000  0.000 
-17.000  27.000  0.000 
-17.000  28.000  0.000 
-17.000  29.000  0.000 
-17.000  30.000  0.000 
-17.000  31.000  0.000 
-17.000  32.000  0.000 
-17.000  33.000  0.000 
-17.000  34.000  0.000 
-17.000  35.000  0.000 
-16.000  -35.000  0.000 
-16.000  -34.000  0.000 
-16.000  -33.000  -0.000 
-16.000  -32.000  0.000 
-16.000  -31.000  -0.000 
-16.000  -30.000  0.000 
-16.000  -29.000  -0.000 
-16.000  -28.000  0.000 
-16.000  -27.000  -0.000 
-16.000  -26.000  0.000 
-16.000  -25.000  -0.000 
-16.000  -24.000  0.000 
-16.000  -23.000  -0.000 
-16.000  -22.000  0.000 
-16.000  -21.000  -0.000 
-16.000  -20.000  0.000 
-16.000  -19.000  -0.000 
-16.000  -18.000  0.000 
-16.000  -17.000  -0.000 
-16.000  -16.000  0.000 
-16.000  -15.000  -0.000 
-16.000  -14.000  0.000 
-16.000  -13.000  -0.000 
-16.000  -12.000  0.000 
-16.000  -11.000  -0.000 
-16.000  -10.000  0.000 
-16.000  -9.000  -0.000 
-16.000  -8.000  0.000 
-16.000  -7.000  -0.000 
-16.000  -6.000  0.000 
-16.000  -5.000  -0.000 
-16.000  -4.000  0.000 
-16.000  -3.000  -0.000 
-16.000  -2.000  0.000 
-16.000  -1.000  -0.000 
-16.000  0.000  0.000 
-16.000  1.000  -0.000 
-16.000  2.000  0.000 
-16.000  3.000  -0.000 
-16.000  4.000  0.000 
-16.000  5.000  -0.000 
-16.000  6.000  0.000 
-16.000  7.000  -0.000 
-16.000  8.000  0.000 
-16.000  9.000  -0.000 
-16.000  10.000  0.000 
-16.000  11.000  -0.000 
-16.000  12.000  0.000 
-16.000  13.000  -0.000 
-16.000  14.000  0.000 
-16.000  15.000  -0.000 
-16.000  16.000  0.000 
-16.000  17.000  -0.000 
-16.000  18.000  0.000 
-16.000  19.000  -0.000 
-16.000  20.000  0.000 
-16.000  21.000  0.000 
-16.000  22.000  0.000 
-16.000  23.000  0.000 
-16.000  24.000  0.000 
-16.000  25.000  0.000 
-16.000  26.000  0.000 
-16.000  27.000  0.000 
-16.000  28.000  0.000 
-16.000  29.000  0.000 
-16.000  30.000  0.000 
-16.000  31.000  0.000 
-16.000  32.000  0.000 
-16.000  33.000  0.000 
-16.000  34.000  0.000 
-16.000  35.000  0.000 
-15.000  -35.000  0.000 
-15.000  -34.000  0.000 
-15.000  -33.000  0.000 
-15.000  -32.000  -0.000 
-15.000  -31.000  0.000 
-15.000  -30.000  -0.000 
-15.000  -29.000  0.000 
-15.000  -28.000  -0.000 
-15.000  -27.000  0.000 
-15.000  -26.000  -0.000 
-15.000  -25.000  0.000 
-15.000  -24.000  -0.000 
-15.000  -23.000  0.000 
-15.000  -22.000  -0.000 
-15.000  -21.000  0.000 
-15.000  -20.000  -0.000 
-15.000  -19.000  0.000 
-15.000  -18.000  -0.000 
-15.000  -17.000  0.000 
-15.000  -16.000  -0.000 
-15.000  -15.000  0.000 
-15.000  -14.000  -0.000 
-15.000  -13.000  0.000 
-15.000  -12.000  -0.000 
-15.000  -11.000  0.000 
-15.000  -10.000  -0.000 
-15.000  -9.000  0.000 
-15.000  -8.000  -0.000 
-15.000  -7.000  0.000 
-15.000  -6.000  -0.000 
-15.000  -5.000  0.000 
-15.000  -4.000  -0.000 
-15.000  -3.000  0.000 
-15.000  -2.000  -0.000 
-15.000  -1.000  0.000 
-15.000  0.000  -0.000 
-15.000  1.000  0.000 
-15.000  2.000  -0.000 
-15.000  3.000  0.000 
-15.000  4.000  -0.000 
-15.000  5.000  0.000 
-15.000  6.000  -0.000 
-15.000  7.000  0.000 
-15.000  8.000  -0.000 
-15.000  9.000  0.000 
-15.000  10.000  -0.000 
-15.000  11.000  0.000 
-15.000  12.000  -0.000 
-15.000  13.000  0.000 
-15.000  14.000  -0.000 
-15.000  15.000  0.000 
-15.000  16.000  -0.000 
-15.000  17.000  0.000 
-15.000  18.000  -0.000 
-15.000  19.000  0.000 
-15.000  20.000  -0.000 
-15.000  21.000  0.000 
-15.000  22.000  0.000 
-15.000  23.000  0.000 
-15.000  24.000  0.000 
-15.000  25.000  0.000 
-15.000  26.000  0.000 
-15.000  27.000  0.000 
-15.000  28.000  0.000 
-15.000  29.000  0.000 
-15.000  30.000  0.000 
-15.000  31.000  0.000 
-15.000  32.000  0.000 
-15.000  33.000  0.000 
-15.000  34.000  0.000 
-15.000  35.000  0.000 
-14.000  -35.000  0.000 
-14.000  -34.000  0.000 
-14.000  -33.000  -0.000 
-14.000  -32.000  0.000 
-14.000  -31.000  -0.000 
-14.000  -30.000  0.000 
-14.000  -29.000  -0.000 
-14.000  -28.000  0.000 
-14.000  -27.000  -0.000 
-14.000  -26.000  0.000 
-14.000  -25.000  -0.000 
-14.000  -24.000  0.000 
-14.000  -23.000  -0.000 
-14.000  -22.000  0.000 
-14.000  -21.000  -0.000 
-14.000  -20.000  0.000 
-14.000  -19.000  -0.000 
-14.000  -18.000  0.000 
-14.000  -17.000  -0.000 
-14.000  -16.000  0.000 
-14.000  -15.000  -0.000 
-14.000  -14.000  0.000 
-14.000  -13.000  -0.000 
-14.000  -12.000  0.000 
-14.000  -11.000  -0.000 
-14.000  -10.000  0.000 
-14.000  -9.000  -0.000 
-14.000  -8.000  0.000 
-14.000  -7.000  -0.000 
-14.000  -6.000  0.000 
-14.000  -5.000  -0.000 
-14.000  -4.000  0.000 
-14.000  -3.000  -0.000 
-14.000  -2.000  0.000 
-14.000  -1.000  -0.000 
-14.000  0.000  0.000 
-14.000  1.000  -0.000 
-14.000  2.000  0.000 
-14.000  3.000  -0.000 
-14.000  4.000  0.000 
-14.000  5.000  -0.000 
-14.000  6.000  0.000 
-14.000  7.000  -0.000 
-14.000  8.000  0.000 
-14.000  9.000  -0.000 
-14.000  10.000  0.000 
-14.000  11.000  -0.000 
-14.000  12.000  0.000 
-14.000  13.000  -0.000 
-14.000  14.000  0.000 
-14.000  15.000  -0.000 
-14.000  16.000  0.000 
-14.000  17.000  -0.000 
-14.000  18.000  0.000 
-14.000  19.000  -0.000 
-14.000  20.000  0.000 
-14.000  21.000  0.000 
-14.000  22.000  0.000 
-14.000  23.000  0.000 
-14.000  24.000  0.000 
-14.000  25.000  0.000 
-14.000  26.000  0.000 
-14.000  27.000  0.000 
-14.000  28.000  0.000 
-14.000  29.000  0.000 
-14.000  30.000  0.000 
-14.000  31.000  0.000 
-14.000  32.000  0.000 
-14.000  33.000  0.000 
-14.000  34.000  0.000 
-14.000  35.000  0.000 
-13.000  -35.000  0.000 
-13.000  -34.000  -0.000 
-13.000  -33.000  0.000 
-13.000  -32.000  -0.000 
-13.000  -31.000  0.000 
-13.000  -30.000  -0.000 
-13.000  -29.000  0.000 
-13.000  -28.000  -0.000 
-13.000  -27.000  0.000 
-13.000  -26.000  -0.000 
-13.000  -25.000  0.000 
-13.000  -24.000  -0.000 
-13.000  -23.000  0.000 
-13.000  -22.000  -0.000 
-13.000  -21.000  0.000 
-13.000  -20.000  -0.000 
-13.000  -19.000  0.000 
-13.000  -18.000  -0.000 
-13.000  -17.000  0.000 
-13.000  -16.000  -0.000 
-13.000  -15.000  0.000 
-13.000  -14.000  -0.000 
-13.000  -13.000  0.000 
-13.000  -12.000  -0.000 
-13.000  -11.000  0.000 
-13.000  -10.000  -0.000 
-13.000  -9.000  0.000 
-13.000  -8.000  -0.000 
-13.000  -7.000  0.000 
-13.000  -6.000  -0.000 
-13.000  -5.000  0.000 
-13.000  -4.000  -0.000 
-13.000  -3.000  0.000 
-13.000  -2.000  -0.000 
-13.000  -1.000  0.000 
-13.000  0.000  -0.000 
-13.000  1.000  0.000 
-13.000  2.000  -0.000 
-13.000  3.000  0.000 
-13.000  4.000  -0.000 
-13.000  5.000  0.000 
-13.000  6.000  -0.000 
-13.000  7.000  0.000 
-13.000  8.000  -0.000 
-13.000  9.000  0.000 
-13.000  10.000  -0.000 
-13.000  11.000  0.000 
-13.000  12.000  -0.000 
-13.000  13.000  0.000 
-13.000  14.000  -0.000 
-13.000  15.000  0.000 
-13.000  16.000  -0.000 
-13.000  17.000  0.000 
-13.000  18.000  -0.000 
-13.000  19.000  0.000 
-13.000  20.000  -0.000 
-13.000  21.000  0.000 
-13.000  22.000  0.000 
-13.000  23.000  0.000 
-13.000  24.000  0.000 
-13.000  25.000  0.000 
-13.000  26.000  0.000 
-13.000  27.000  0.000 
-13.000  28.000  0.000 
-13.000  29.000  0.000 
-13.000  30.000  0.000 
-13.000  31.000  0.000 
-13.000  32.000  0.000 
-13.000  33.000  0.000 
-13.000  34.000  0.000 
-13.000  35.000  0.000 
-12.000  -35.000  0.000 
-12.000  -34.000  0.000 
-12.000  -33.000  -0.000 
-12.000  -32.000  0.000 
-12.000  -31.000  -0.000 
-12.000  -30.000  0.000 
-12.000  -29.000  -0.000 
-12.000  -28.000  0.000 
-12.000  -27.000  -0.000 
-12.000  -26.000  0.000 
-12.000  -25.000  -0.000 
-12.000  -24.000  0.000 
-12.000  -23.000  -0.000 
-12.000  -22.000  0.000 
-12.000  -21.000  -0.000 
-12.000  -20.000  0.000 
-12.000  -19.000  -0.000 
-12.000  -18.000  0.000 
-12.000  -17.000  -0.000 
-12.000  -16.000  0.000 
-12.000  -15.000  -0.000 
-12.000  -14.000  0.000 
-12.000  -13.000  -0.000 
-12.000  -12.000  0.000 
-12.000  -11.000  -0.000 
-12.000  -10.000  0.000 
-12.000  -9.000  -0.000 
-12.000  -8.000  0.000 
-12.000  -7.000  -0.000 
-12.000  -6.000  0.000 
-12.000  -5.000  -0.000 
-12.000  -4.000  0.001 
-12.000  -3.000  -0.000 
-12.000  -2.000  0.001 
-12.000  -1.000  -0.000 
-12.000  0.000  0.001 
-12.000  1.000  -0.000 
-12.000  2.000  0.001 
-12.000  3.000  -0.000 
-12.000  4.000  0.001 
-12.000  5.000  -0.000 
-12.000  6.000  0.000 
-12.000  7.000  -0.000 
-12.000  8.000  0.000 
-12.000  9.000  -0.000 
-12.000  10.000  0.000 
-12.000  11.000  -0.000 
-12.000  12.000  0.000 
-12.000  13.000  -0.000 
-12.000  14.000  0.000 
-12.000  15.000  -0.000 
-12.000  16.000  0.000 
-12.000  17.000  -0.000 
-12.000  18.000  0.000 
-12.000  19.000  -0.000 
-12.000  20.000  0.000 
-12.000  21.000  0.000 
-12.000  22.000  0.000 
-12.000  23.000  0.000 
-12.000  24.000  0.000 
-12.000  25.000  0.000 
-12.000  26.000  0.000 
-12.000  27.000  0.000 
-12.000  28.000  0.000 
-12.000  29.000  0.000 
-12.000  30.000  0.000 
-12.000  31.000  0.000 
-12.000  32.000  0.000 
-12.000  33.000  0.000 
-12.000  34.000  0.000 
-12.000  35.000  0.000 
-11.000  -35.000  0.000 
-11.000  -34.000  -0.000 
-11.000  -33.000  0.000 
-11.000  -32.000  -0.000 
-11.000  -31.000  0.000 
-11.000  -30.000  -0.000 
-11.000  -29.000  0.000 
-11.000  -28.000  -0.000 
-11.000  -27.000  0.000 
-11.000  -26.000  -0.000 
-11.000  -25.000  0.000 
-11.000  -24.000  -0.000 
-11.000  -23.000  0.000 
-11.000  -22.000  -0.000 
-11.000  -21.000  0.000 
-11.000  -20.000  -0.000 
-11.000  -19.000  0.000 
-11.000  -18.000  -0.000 
-11.000  -17.000  0.000 
-11.000  -16.000  -0.000 
-11.000  -15.000  0.000 
-11.000  -14.000  -0.000 
-11.000  -13.000  0.000 
-11.000  -12.000  -0.000 
-11.000  -11.000  0.000 
-11.000  -10.000  -0.000 
-11.000  -9.000  0.000 
-11.000  -8.000  -0.000 
-11.000  -7.000  0.000 
-11.000  -6.000  -0.000 
-11.000  -5.000  0.001 
-11.000  -4.000  -0.000 
-11.000  -3.000  0.001 
-11.000  -2.000  -0.000 
-11.000  -1.000  0.001 
-11.000  0.000  -0.000 
-11.000  1.000  0.001 
-11.000  2.000  -0.000 
-11.000  3.000  0.001 
-11.000  4.000  -0.000 
-11.000  5.000  0.001 
-11.000  6.000  -0.000 
-11.000  7.000  0.000 
-11.000  8.000  -0.000 
-11.000  9.000  0.000 
-11.000  10.000  -0.000 
-11.000  11.000  0.000 
-11.000  12.000  -0.000 
-11.000  13.000  0.000 
-11.000  14.000  -0.000 
-11.000  15.000  0.000 
-11.000  16.000  -0.000 
-11.000  17.000  0.000 
-11.000  18.000  -0.000 
-11.000  19.000  0.000 
-11.000  20.000  -0.000 
-11.000  21.000  0.000 
-11.000  22.000  0.000 
-11.000  23.000  0.000 
-11.000  24.000  0.000 
-11.000  25.000  0.000 
-11.000  26.000  0.000 
-11.000  27.000  0.000 
-11.000  28.000  0.000 
-11.000  29.000  0.000 
-11.000  30.000  0.000 
-11.000  31.000  0.000 
-11.000  32.000  0.000 
-11.000  33.000  0.000 
-11.000  34.000  0.000 
-11.000  35.000  0.000 
-10.000  -35.000  0.000 
-10.000  -34.000  0.000 
-10.000  -33.000  -0.000 
-10.000  -32.000  0.000 
-10.000  -31.000  -0.000 
-10.000  -30.000  0.000 
-10.000  -29.000  -0.000 
-10.000  -28.000  0.000 
-10.000  -27.000  -0.000 
-10.000  -26.000  0.000 
-10.000  -25.000  -0.000 
-10.000  -24.000  0.000 
-10.000  -23.000  -0.000 
-10.000  -22.000  0.000 
-10.000  -21.000  -0.000 
-10.000  -20.000  0.000 
-10.000  -19.000  -0.000 
-10.000  -18.000  0.000 
-10.000  -17.000  -0.000 
-10.000  -16.000  0.000 
-10.000  -15.000  -0.000 
-10.000  -14.000  0.000 
-10.000  -13.000  -0.000 
-10.000  -12.000  0.000 
-10.000  -11.000  -0.000 
-10.000  -10.000  0.000 
-10.000  -9.000  -0.000 
-10.000  -8.000  0.000 
-10.000  -7.000  -0.000 
-10.000  -6.000  0.001 
-10.000  -5.000  -0.000 
-10.000  -4.000  0.001 
-10.000  -3.000  -0.000 
-10.000  -2.000  0.002 
-10.000  -1.000  -0.000 
-10.000  0.000  0.002 
-10.000  1.000  -0.000 
-10.000  2.000  0.002 
-10.000  3.000  -0.000 
-10.000  4.000  0.001 
-10.000  5.000  -0.000 
-10.000  6.000  0.001 
-10.000  7.000  -0.000 
-10.000  8.000  0.000 
-10.000  9.000  -0.000 
-10.000  10.000  0.000 
-10.000  11.000  -0.000 
-10.000  12.000  0.000 
-10.000  13.000  -0.000 
-10.000  14.000  0.000 
-10.000  15.000  -0.000 
-10.000  16.000  0.000 
-10.000  17.000  -0.000 
-10.000  18.000  0.000 
-10.000  19.000  -0.000 
-10.000  20.000  0.000 
-10.000  21.000  0.000 
-10.000  22.000  0.000 
-10.000  23.000  0.000 
-10.000  24.000  0.000 
-10.000  25.000  0.000 
-10.000  26.000  0.000 
-10.000  27.000  0.000 
-10.000  28.000  0.000 
-10.000  29.000  0.000 
-10.000  30.000  0.000 
-10.000  31.000  0.000 
-10.000  32.000  0.000 
-10.000  33.000  0.000 
-10.000  34.000  0.000 
-10.000  35.000  0.000 
-9.000  -35.000  0.000 
-9.000  -34.000  0.000 
-9.000  -33.000  0.000 
-9.000  -32.000  -0.000 
-9.000  -31.000  0.000 
-9.000  -30.000  -0.000 
-9.000  -29.000  0.000 
-9.000  -28.000  -0.000 
-9.000  -27.000  0.000 
-9.000  -26.000  -0.000 
-9.000  -25.000  0.000 
-9.000  -24.000  -0.000 
-9.000  -23.000  0.000 
-9.000  -22.000  -0.000 
-9.000  -21.000  0.000 
-9.000  -20.000  -0.000 
-9.000  -19.000  0.000 
-9.000  -18.000  -0.000 
-9.000  -17.000  0.000 
-9.000  -16.000  -0.000 
-9.000  -15.000  0.000 
-9.000  -14.000  -0.000 
-9.000  -13.000  0.000 
-9.000  -12.000  -0.000 
-9.000  -11.000  0.000 
-9.000  -10.000  -0.000 
-9.000  -9.000  0.000 
-9.000  -8.000  -0.000 
-9.000  -7.000  0.001 
-9.000  -6.000  -0.000 
-9.000  -5.000  0.002 
-9.000  -4.000  -0.000 
-9.000  -3.000  0.002 
-9.000  -2.000  -0.000 
-9.000  -1.000  0.003 
-9.000  0.000  -0.000 
-9.000  1.000  0.003 
-9.000  2.000  -0.000 
-9.000  3.000  0.002 
-9.000  4.000  -0.000 
-9.000  5.000  0.002 
-9.000  6.000  -0.000 
-9.000  7.000  0.001 
-9.000  8.000  -0.000 
-9.000  9.000  0.000 
-9.000  10.000  -0.000 
-9.000  11.000  0.000 
-9.000  12.000  -0.000 
-9.000  13.000  0.000 
-9.000  14.000  -0.000 
-9.000  15.000  0.000 
-9.000  16.000  -0.000 
-9.000  17.000  0.000 
-9.000  18.000  -0.000 
-9.000  19.000  0.000 
-9.000  20.000  0.000 
-9.000  21.000  0.000 
-9.000  22.000  0.000 
-9.000  23.000  0.000 
-9.000  24.000  0.000 
-9.000  25.000  0.000 
-9.000  26.000  0.000 
-9.000  27.000  0.000 
-9.000  28.000  0.000 
-9.000  29.000  0.000 
-9.000  30.000  0.000 
-9.000  31.000  0.000 
-9.000  32.000  0.000 
-9.000  33.000  0.000 
-9.000  34.000  0.000 
-9.000  35.000  0.000 
-8.000  -35.000  0.000 
-8.000  -34.000  0.000 
-8.000  -33.000  0.000 
-8.000  -32.000  0.000 
-8.000  -31.000  -0.000 
-8.000  -30.000  0.000 
-8.000  -29.000  -0.000 
-8.000  -28.000  0.000 
-8.000  -27.000  -0.000 
-8.000  -26.000  0.000 
-8.000  -25.000  -0.000 
-8.000  -24.000  0.000 
-8.000  -23.000  -0.000 
-8.000  -22.000  0.000 
-8.000  -21.000  -0.000 
-8.000  -20.000  0.000 
-8.000  -19.000  -0.000 
-8.000  -18.000  0.000 
-8.000  -17.000  -0.000 
-8.000  -16.000  0.000 
-8.000  -15.000  -0.000 
-8.000  -14.000  0.000 
-8.000  -13.000  -0.000 
-8.000  -12.000  0.000 
-8.000  -11.000  -0.000 
-8.000  -10.000  0.000 
-8.000  -9.000  -0.000 
-8.000  -8.000  0.001 
-8.000  -7.000  -0.000 
-8.000  -6.000  0.002 
-8.000  -5.000  -0.000 
-8.000  -4.000  0.003 
-8.000  -3.000  -0.000 
-8.000  -2.000  0.003 
-8.000  -1.000  -0.000 
-8.000  0.000  0.004 
-8.000  1.000  -0.000 
-8.000  2.000  0.003 
-8.000  3.000  -0.000 
-8.000  4.000  0.003 
-8.000  5.000  -0.000 
-8.000  6.000  0.002 
-8.000  7.000  -0.000 
-8.000  8.000  0.001 
-8.000  9.000  -0.000 
-8.000  10.000  0.000 
-8.000  11.000  -0.000 
-8.000  12.000  0.000 
-8.000  13.000  -0.000 
-8.000  14.000  0.000 
-8.000  15.000  -0.000 
-8.000  16.000  0.000 
-8.000  17.000  -0.000 
-8.000  18.000  0.000 
-8.000  19.000  0.000 
-8.000  20.000  0.000 
-8.000  21.000  0.000 
-8.000  22.000  0.000 
-8.000  23.000  0.000 
-8.000  24.000  0.000 
-8.000  25.000  0.000 
-8.000  26.000  0.000 
-8.000  27.000  0.000 
-8.000  28.000  0.000 
-8.000  29.000  0.000 
-8.000  30.000  0.000 
-8.000  31.000  0.000 
-8.000  32.000  0.000 
-8.000  33.000  0.000 
-8.000  34.000  0.000 
-8.000  35.000  0.000 
-7.000  -35.000  0.000 
-7.000  -34.000  0.000 
-7.000  -33.000  0.000 
-7.000  -32.000  0.000 
-7.000  -31.000  0.000 
-7.000  -30.000  -0.000 
-7.000  -29.000  0.000 
-7.000  -28.000  -0.000 
-7.000  -27.000  0.000 
-7.000  -26.000  -0.000 
-7.000  -25.000  0.000 
-7.000  -24.000  -0.000 
-7.000  -23.000  0.000 
-7.000  -22.000  -0.000 
-7.000  -21.000  0.000 
-7.000  -20.000  -0.000 
-7.000  -19.000  0.000 
-7.000  -18.000  -0.000 
-7.000  -17.000  0.000 
-7.000  -16.000  -0.000 
-7.000  -15.000  0.000 
-7.000  -14.000  -0.000 
-7.000  -13.000  0.000 
-7.000  -12.000  -0.000 
-7.000  -11.000  0.000 
-7.000  -10.000  -0.000 
-7.000  -9.000  0.001 
-7.000  -8.000  -0.000 
-7.000  -7.000  0.002 
-7.000  -6.000  -0.000 
-7.000  -5.000  0.003 
-7.000  -4.000  -0.000 
-7.000  -3.000  0.004 
-7.000  -2.000  -0.000 
-7.000  -1.000  0.005 
-7.000  0.000  -0.000 
-7.000  1.000  0.005 
-7.000  2.000  -0.000 
-7.000  3.000  0.004 
-7.000  4.000  -0.000 
-7.000  5.000  0.003 
-7.000  6.000  -0.000 
-7.000  7.000  0.002 
-7.000  8.000  -0.000 
-7.000  9.000  0.001 
-7.000  10.000  -0.000 
-7.000  11.000  0.000 
-7.000  12.000  -0.000 
-7.000  13.000  0.000 
-7.000  14.000  -0.000 
-7.000  15.000  0.000 
-7.000  16.000  -0.000 
-7.000  17.000  0.000 
-7.000  18.000  0.000 
-7.000  19.000  0.000 
-7.000  20.000  0.000 
-7.000  21.000  0.000 
-7.000  22.000  0.000 
-7.000  23.000  0.000 
-7.000  24.000  0.000 
-7.000  25.000  0.000 
-7.000  26.000  0.000 
-7.000  27.000  0.000 
-7.000  28.000  0.000 
-7.000  29.000  0.000 
-7.000  30.000  0.000 
-7.000  31.000  0.000 
-7.000  32.000  0.000 
-7.000  33.000  0.000 
-7.000  34.000  0.000 
-7.000  35.000  0.000 
-6.000  -35.000  0.000 
-6.000  -34.000  0.000 
-6.000  -33.000  0.000 
-6.000  -32.000  0.000 
-6.000  -31.000  0.000 
-6.000  -30.000  0.000 
-6.000  -29.000  -0.000 
-6.000  -28.000  0.000 
-6.000  -27.000  -0.000 
-6.000  -26.000  0.000 
-6.000  -25.000  -0.000 
-6.000  -24.000  0.000 
-6.000  -23.000  -0.000 
-6.000  -22.000  0.000 
-6.000  -21.000  -0.000 
-6.000  -20.000  0.000 
-6.000  -19.000  -0.000 
-6.000  -18.000  0.000 
-6.000  -17.000  -0.000 
-6.000  -16.000  0.000 
-6.000  -15.000  -0.000 
-6.000  -14.000  0.000 
-6.000  -13.000  -0.000 
-6.000  -12.000  0.000 
-6.000  -11.000  -0.000 
-6.000  -10.000  0.001 
-6.000  -9.000  -0.000 
-6.000  -8.000  0.002 
-6.000  -7.000  -0.000 
-6.000  -6.000  0.003 
-6.000  -5.000  -0.000 
-6.000  -4.000  0.005 
-6.000  -3.000  -0.000 
-6.000  -2.000  0.006 
-6.000  -1.000  -0.000 
-6.000  0.000  0.006 
-6.000  1.000  -0.000 
-6.000  2.000  0.006 
-6.000  3.000  -0.000 
-6.000  4.000  0.005 
-6.000  5.000  -0.000 
-6.000  6.000  0.003 
-6.000  7.000  -0.000 
-6.000  8.000  0.002 
-6.000  9.000  -0.000 
-6.000  10.000  0.001 
-6.000  11.000  -0.000 
-6.000  12.000  0.000 
-6.000  13.000  -0.000 
-6.000  14.000  0.000 
-6.000  15.000  -0.000 
-6.000  16.000  0.000 
-6.000  17.000  -0.000 
-6.000  18.000  0.000 
-6.000  19.000  0.000 
-6.000  20.000  0.000 
-6.000  21.000  0.000 
-6.000  22.000  0.000 
-6.000  23.000  0.000 
-6.000  24.000  0.000 
-6.000  25.000  0.000 
-6.000  26.000  0.000 
-6.000  27.000  0.000 
-6.000  28.000  0.000 
-6.000  29.000  0.000 
-6.000  30.000  0.000 
-6.000  31.000  0.000 
-6.000  32.000  0.000 
-6.000  33.000  0.000 
-6.000  34.000  0.000 
-6.000  35.000  0.000 
-5.000  -35.000  0.000 
-5.000  -34.000  0.000 
-5.000  -33.000  0.000 
-5.000  -32.000  0.000 
-5.000  -31.000  0.000 
-5.000  -30.000  0.000 
-5.000  -29.000  0.000 
-5.000  -28.000  -0.000 
-5.000  -27.000  0.000 
-5.000  -26.000  -0.000 
-5.000  -25.000  0.000 
-5.000  -24.000  -0.000 
-5.000  -23.000  0.000 
-5.000  -22.000  -0.000 
-5.000  -21.000  0.000 
-5.000  -20.000  -0.000 
-5.000  -19.000  0.000 
-5.000  -18.000  -0.000 
-5.000  -17.000  0.000 
-5.000  -16.000  -0.000 
-5.000  -15.000  0.000 
-5.000  -14.000  -0.000 
-5.000  -13.000  0.000 
-5.000  -12.000  -0.000 
-5.000  -11.000  0.001 
-5.000  -10.000  -0.000 
-5.000  -9.000  0.002 
-5.000  -8.000  -0.000 
-5.000  -7.000  0.003 
-5.000  -6.000  -0.000 
-5.000  -5.000  0.005 
-5.000  -4.000  -0.000 
-5.000  -3.000  0.006 
-5.000  -2.000  -0.000 
-5.000  -1.000  0.008 
-5.000  0.000  -0.000 
-5.000  1.000  0.008 
-5.000  2.000  -0.000 
-5.000  3.000  0.006 
-5.000  4.000  -0.000 
-5.000  5.000  0.005 
-5.000  6.000  -0.000 
-5.000  7.000  0.003 
-5.000  8.000  -0.000 
-5.000  9.000  0.002 
-5.000  10.000  -0.000 
-5.000  11.000  0.001 
-5.000  12.000  -0.000 
-5.000  13.000  0.000 
-5.000  14.000  -0.000 
-5.000  15.000  0.000 
-5.000  16.000  -0.000 
-5.000  17.000  0.000 
-5.000  18.000  0.000 
-5.000  19.000  0.000 
-5.000  20.000  0.000 
-5.000  21.000  0.000 
-5.000  22.000  0.000 
-5.000  23.000  0.000 
-5.000  24.000  0.000 
-5.000  25.000  0.000 
-5.000  26.000  0.000 
-5.000  27.000  0.000 
-5.000  28.000  0.000 
-5.000  29.000  0.000 
-5.000  30.000  0.000 
-5.000  31.000  0.000 
-5.000  32.000  0.000 
-5.000  33.000  0.000 
-5.000  34.000  0.000 
-5.000  35.000  0.000 
-4.000  -35.000  0.000 
-4.000  -34.000  0.000 
-4.000  -33.000  0.000 
-4.000  -32.000  0.000 
-4.000  -31.000  0.000 
-4.000  -30.000  0.000 
-4.000  -29.000  -0.000 
-4.000  -28.000  0.000 
-4.000  -27.000  -0.000 
-4.000  -26.000  0.000 
-4.000  -25.000  -0.000 
-4.000  -24.000  0.000 
-4.000  -23.000  -0.000 
-4.000  -22.000  0.000 
-4.000  -21.000  -0.000 
-4.000  -20.000  0.000 
-4.000  -19.000  -0.000 
-4.000  -18.000  0.000 
-4.000  -17.000  -0.000 
-4.000  -16.000  0.000 
-4.000  -15.000  -0.000 
-4.000  -14.000  0.000 
-4.000  -13.000  -0.000 
-4.000  -12.000  0.001 
-4.000  -11.000  -0.000 
-4.000  -10.000  0.001 
-4.000  -9.000  -0.000 
-4.000  -8.000  0.003 
-4.000  -7.000  -0.000 
-4.000  -6.000  0.005 
-4.000  -5.000  -0.000 
-4.000  -4.000  0.007 
-4.000  -3.000  -0.000 
-4.000  -2.000  0.009 
-4.000  -1.000  -0.000 
-4.000  0.000  0.009 
-4.000  1.000  -0.000 
-4.000  2.000  0.009 
-4.000  3.000  -0.000 
-4.000  4.000  0.007 
-4.000  5.000  -0.000 
-4.000  6.000  0.005 
-4.000  7.000  -0.000 
-4.000  8.000  0.003 
-4.000  9.000  -0.000 
-4.000  10.000  0.001 
-4.000  11.000  -0.000 
-4.000  12.000  0.001 
-4.000  13.000  -0.000 
-4.000  14.000  0.000 
-4.000  15.000  -0.000 
-4.000  16.000  0.000 
-4.000  17.000  0.000 
-4.000  18.000  0.000 
-4.000  19.000  0.000 
-4.000  20.000  0.000 
-4.000  21.000  0.000 
-4.000  22.000  0.000 
-4.000  23.000  0.000 
-4.000  24.000  0.000 
-4.000  25.000  0.000 
-4.000  26.000  0.000 
-4.000  27.000  0.000 
-4.000  28.000  0.000 
-4.000  29.000  0.000 
-4.000  30.000  0.000 
-4.000  31.000  0.000 
-4.000  32.000  0.000 
-4.000  33.000  0.000 
-4.000  34.000  0.000 
-4.000  35.000  0.000 
-3.000  -35.000  0.000 
-3.000  -34.000  0.000 
-3.000  -33.000  0.000 
-3.000  -32.000  0.000 
-3.000  -31.000  0.000 
-3.000  -30.000  0.000 
-3.000  -29.000  0.000 
-3.000  -28.000  0.000 
-3.000  -27.000  0.000 
-3.000  -26.000  -0.000 
-3.000  -25.000  0.000 
-3.000  -24.000  -0.000 
-3.000  -23.000  0.000 
-3.000  -22.000  -0.000 
-3.000  -21.000  0.000 
-3.000  -20.000  -0.000 
-3.000  -19.000  0.000 
-3.000  -18.000  -0.000 
-3.000  -17.000  0.000 
-3.000  -16.000  -0.000 
-3.000  -15.000  0.000 
-3.000  -14.000  -0.000 
-3.000  -13.000  0.000 
-3.000  -12.000  -0.000 
-3.000  -11.000  0.001 
-3.000  -10.000  -0.000 
-3.000  -9.000  0.002 
-3.000  -8.000  -0.000 
-3.000  -7.000  0.004 
-3.000  -6.000  -0.000 
-3.000  -5.000  0.006 
-3.000  -4.000  -0.000 
-3.000  -3.000  0.009 
-3.000  -2.000  -0.000 
-3.000  -1.000  0.010 
-3.000  0.000  -0.000 
-3.000  1.000  0.010 
-3.000  2.000  -0.000 
-3.000  3.000  0.009 
-3.000  4.000  -0.000 
-3.000  5.000  0.006 
-3.000  6.000  -0.000 
-3.000  7.000  0.004 
-3.000  8.000  -0.000 
-3.000  9.000  0.002 
-3.000  10.000  0.000 
-3.000  11.000  0.001 
-3.000  12.000  0.000 
-3.000  13.000  0.000 
-3.000  14.000  -0.000 
-3.000  15.000  0.000 
-3.000  16.000  0.000 
-3.000  17.000  0.000 
-3.000  18.000  0.000 
-3.000  19.000  0.000 
-3.000  20.000  0.000 
-3.000  21.000  0.000 
-3.000  22.000  0.000 
-3.000  23.000  0.000 
-3.000  24.000  0.000 
-3.000  25.000  0.000 
-3.000  26.000  0.000 
-3.000  27.000  0.000 
-3.000  28.000  0.000 
-3.000  29.000  0.000 
-3.000  30.000  0.000 
-3.000  31.000  0.000 
-3.000  32.000  0.000 
-3.000  33.000  0.000 
-3.000  34.000  0.000 
-3.000  35.000  0.000 
-2.000  -35.000  0.000 
-2.000  -34.000  0.000 
-2.000  -33.000  0.000 
-2.000  -32.000  0.000 
-2.000  -31.000  0.000 
-2.000  -30.000  0.000 
-2.000  -29.000  0.000 
-2.000  -28.000  0.000 
-2.000  -27.000  -0.000 
-2.000  -26.000  0.000 
-2.000  -25.000  -0.000 
-2.000  -24.000  0.000 
-2.000  -23.000  -0.000 
-2.000  -22.000  0.000 
-2.000  -21.000  -0.000 
-2.000  -20.000  0.000 
-2.000  -19.000  -0.000 
-2.000  -18.000  0.000 
-2.000  -17.000  -0.000 
-2.000  -16.000  0.000 
-2.000  -15.000  -0.000 
-2.000  -14.000  0.000 
-2.000  -13.000  -0.000 
-2.000  -12.000  0.001 
-2.000  -11.000  -0.000 
-2.000  -10.000  0.002 
-2.000  -9.000  -0.000 
-2.000  -8.000  0.003 
-2.000  -7.000  -0.000 
-2.000  -6.000  0.006 
-2.000  -5.000  -0.000 
-2.000  -4.000  0.009 
-2.000  -3.000  -0.000 
-2.000  -2.000  0.011 
-2.000  -1.000  -0.000 
-2.000  0.000  0.012 
-2.000  1.000  -0.000 
-2.000  2.000  0.011 
-2.000  3.000  -0.000 
-2.000  4.000  0.009 
-2.000  5.000  -0.000 
-2.000  6.000  0.006 
-2.000  7.000  -0.000 
-2.000  8.000  0.003 
-2.000  9.000  -0.000 
-2.000  10.000  0.002 
-2.000  11.000  0.000 
-2.000  12.000  0.001 
-2.000  13.000  0.000 
-2.000  14.000  0.000 
-2.000  15.000  0.000 
-2.000  16.000  0.000 
-2.000  17.000  0.000 
-2.000  18.000  0.000 
-2.000  19.000  0.000 
-2.000  20.000  0.000 
-2.000  21.000  0.000 
-2.000  22.000  0.000 
-2.000  23.000  0.000 
-2.000  24.000  0.000 
-2.000  25.000  0.000 
-2.000  26.000  0.000 
-2.000  27.000  0.000 
-2.000  28.000  0.000 
-2.000  29.000  0.000 
-2.000  30.000  0.000 
-2.000  31.000  0.000 
-2.000  32.000  0.000 
-2.000  33.000  0.000 
-2.000  34.000  0.000 
-2.000  35.000  0.000 
-1.000  -35.000  0.000 
-1.000  -34.000  0.000 
-1.000  -33.000  0.000 
-1.000  -32.000  0.000 
-1.000  -31.000  0.000 
-1.000  -30.000  0.000 
-1.000  -29.000  0.000 
-1.000  -28.000  0.000 
-1.000  -27.000  0.000 
-1.000  -26.000  -0.000 
-1.000  -25.000  0.000 
-1.000  -24.000  -0.000 
-1.000  -23.000  0.000 
-1.000  -22.000  -0.000 
-1.000  -21.000  0.000 
-1.000  -20.000  -0.000 
-1.000  -19.000  0.000 
-1.000  -18.000  -0.000 
-1.000  -17.000  0.000 
-1.000  -16.000  -0.000 
-1.000  -15.000  0.000 
-1.000  -14.000  -0.000 
-1.000  -13.000  0.000 
-1.000  -12.000  -0.000 
-1.000  -11.000  0.001 
-1.000  -10.000  -0.000 
-1.000  -9.000  0.003 
-1.000  -8.000  -0.000 
-1.000  -7.000  0.005 
-1.000  -6.000  -0.000 
-1.000  -5.000  0.008 
-1.000  -4.000  -0.000 
-1.000  -3.000  0.010 
-1.000  -2.000  -0.000 
-1.000  -1.000  0.012 
-1.000  0.000  -0.000 
-1.000  1.000  0.012 
-1.000  2.000  -0.000 
-1.000  3.000  0.010 
-1.000  4.000  -0.000 
-1.000  5.000  0.008 
-1.000  6.000  -0.000 
-1.000  7.000  0.005 
-1.000  8.000  -0.000 
-1.000  9.000  0.003 
-1.000  10.000  0.000 
-1.000  11.000  0.001 
-1.000  12.000  0.000 
-1.000  13.000  0.000 
-1.000  14.000  0.000 
-1.000  15.000  0.000 
-1.000  16.000  0.000 
-1.000  17.000  0.000 
-1.000  18.000  0.000 
-1.000  19.000  0.000 
-1.000  20.000  0.000 
-1.000  21.000  0.000 
-1.000  22.000  0.000 
-1.000  23.000  0.000 
-1.000  24.000  0.000 
-1.000  25.000  0.000 
-1.000  26.000  0.000 
-1.000  27.000  0.000 
-1.000  28.000  0.000 
-1.000  29.000  0.000 
-1.000  30.000  0.000 
-1.000  31.000  0.000 
-1.000  32.000  0.000 
-1.000  33.000  0.000 
-1.000  34.000  0.000 
-1.000  35.000  0.000 
0.000  -35.000  0.000 
0.000  -34.000  0.000 
0.000  -33.000  0.000 
0.000  -32.000  0.000 
0.000  -31.000  0.000 
0.000  -30.000  0.000 
0.000  -29.000  0.000 
0.000  -28.000  0.000 
0.000  -27.000  0.000 
0.000  -26.000  0.000 
0.000  -25.000  -0.000 
0.000  -24.000  0.000 
0.000  -23.000  -0.000 
0.000  -22.000  0.000 
0.000  -21.000  -0.000 
0.000  -20.000  0.000 
0.000  -19.000  -0.000 
0.000  -18.000  0.000 
0.000  -17.000  -0.000 
0.000  -16.000  0.000 
0.000  -15.000  -0.000 
0.000  -14.000  0.000 
0.000  -13.000  -0.000 
0.000  -12.000  0.001 
0.000  -11.000  -0.000 
0.000  -10.000  0.002 
0.000  -9.000  -0.000 
0.000  -8.000  0.004 
0.000  -7.000  -0.000 
0.000  -6.000  0.006 
0.000  -5.000  -0.000 
0.000  -4.000  0.009 
0.000  -3.000  -0.000 
0.000  -2.000  0.012 
0.000  -1.000  -0.000 
0.000  0.000  0.013 
0.000  1.000  -0.000 
0.000  2.000  0.012 
0.000  3.000  -0.000 
0.000  4.000  0.009 
0.000  5.000  -0.000 
0.000  6.000  0.006 
0.000  7.000  -0.000 
0.000  8.000  0.004 
0.000  9.000  -0.000 
0.000  10.000  0.002 
0.000  11.000  0.000 
0.000  12.000  0.001 
0.000  13.000  0.000 
0.000  14.000  0.000 
0.000  15.000  0.000 
0.000  16.000  0.000 
0.000  17.000  0.000 
0.000  18.000  0.000 
0.000  19.000  0.000 
0.000  20.000  0.000 
0.000  21.000  0.000 
0.000  22.000  0.000 
0.000  23.000  0.000 
0.000  24.000  0.000 
0.000  25.000  0.000 
0.000  26.000  0.000 
0.000  27.000  0.000 
0.000  28.000  0.000 
0.000  29.000  0.000 
0.000  30.000  0.000 
0.000  31.000  0.000 
0.000  32.000  0.000 
0.000  33.000  0.000 
0.000  34.000  0.000 
0.000  35.000  0.000 
1.000  -35.000  0.000 
1.000  -34.000  0.000 
1.000  -33.000  0.000 
1.000  -32.000  0.000 
1.000  -31.000  0.000 
1.000  -30.000  0.000 
1.000  -29.000  0.000 
1.000  -28.000  0.000 
1.000  -27.000  0.000 
1.000  -26.000  0.000 
1.000  -25.000  0.000 
1.000  -24.000  -0.000 
1.000  -23.000  0.000 
1.000  -22.000  -0.000 
1.000  -21.000  0.000 
1.000  -20.000  -0.000 
1.000  -19.000  0.000 
1.000  -18.000  -0.000 
1.000  -17.000  0.000 
1.000  -16.000  -0.000 
1.000  -15.000  0.000 
1.000  -14.000  -0.000 
1.000  -13.000  0.000 
1.000  -12.000  -0.000 
1.000  -11.000  0.001 
1.000  -10.000  -0.000 
1.000  -9.000  0.003 
1.000  -8.000  -0.000 
1.000  -7.000  0.005 
1.000  -6.000  -0.000 
1.000  -5.000  0.008 
1.000  -4.000  -0.000 
1.000  -3.000  0.010 
1.000  -2.000  -0.000 
1.000  -1.000  0.012 
1.000  0.000  -0.000 
1.000  1.000  0.012 
1.000  2.000  -0.000 
1.000  3.000  0.010 
1.000  4.000  -0.000 
1.000  5.000  0.008 
1.000  6.000  -0.000 
1.000  7.000  0.005 
1.000  8.000  -0.000 
1.000  9.000  0.003 
1.000  10.000  0.000 
1.000  11.000  0.001 
1.000  12.000  0.000 
1.000  13.000  0.000 
1.000  14.000  0.000 
1.000  15.000  0.000 
1.000  16.000  0.000 
1.000  17.000  0.000 
1.000  18.000  0.000 
1.000  19.000  0.000 
1.000  20.000  0.000 
1.000  21.000  0.000 
1.000  22.000  0.000 
1.000  23.000  0.000 
1.000  24.000  0.000 
1.000  25.000  0.000 
1.000  26.000  0.000 
1.000  27.000  0.000 
1.000  28.000  0.000 
1.000  29.000  0.000 
1.000  30.000  0.000 
1.000  31.000  0.000 
1.000  32.000  0.000 
1.000  33.000  0.000 
1.000  34.000  0.000 
1.000  35.000  0.000 
2.000  -35.000  0.000 
2.000  -34.000  0.000 
2.000  -33.000  0.000 
2.000  -32.000  0.000 
2.000  -31.000  0.000 
2.000  -30.000  0.000 
2.000  -29.000  0.000 
2.000  -28.000  0.000 
2.000  -27.000  0.000 
2.000  -26.000  0.000 
2.000  -25.000  -0.000 
2.000  -24.000  0.000 
2.000  -23.000  -0.000 
2.000  -22.000  0.000 
2.000  -21.000  -0.000 
2.000  -20.000  0.000 
2.000  -19.000  -0.000 
2.000  -18.000  0.000 
2.000  -17.000  -0.000 
2.000  -16.000  0.000 
2.000  -15.000  -0.000 
2.000  -14.000  0.000 
2.000  -13.000  -0.000 
2.000  -12.000  0.001 
2.000  -11.000  -0.000 
2.000  -10.000  0.002 
2.000  -9.000  -0.000 
2.000  -8.000  0.003 
2.000  -7.000  -0.000 
2.000  -6.000  0.006 
2.000  -5.000  -0.000 
2.000  -4.000  0.009 
2.000  -3.000  -0.000 
2.000  -2.000  0.011 
2.000  -1.000  -0.000 
2.000  0.000  0.012 
2.000  1.000  -0.000 
2.000  2.000  0.011 
2.000  3.000  -0.000 
2.000  4.000  0.009 
2.000  5.000  -0.000 
2.000  6.000  0.006 
2.000  7.000  -0.000 
2.000  8.000  0.003 
2.000  9.000  -0.000 
2.000  10.000  0.002 
2.000  11.000  0.000 
2.000  12.000  0.001 
2.000  13.000  0.000 
2.000  14.000  0.000 
2.000  15.000  0.000 
2.000  16.000  0.000 
2.000  17.000  0.000 
2.000  18.000  0.000 
2.000  19.000  0.000 
2.000  20.000  0.000 
2.000  21.000  0.000 
2.000  22.000  0.000 
2.000  23.000  0.000 
2.000  24.000  0.000 
2.000  25.000  0.000 
2.000  26.000  0.000 
2.000  27.000  0.000 
2.000  28.000  0.000 
2.000  29.000  0.000 
2.000  30.000  0.000 
2.000  31.000  0.000 
2.000  32.000  0.000 
2.000  33.000  0.000 
2.000  34.000  0.000 
2.000  35.000  0.000 
3.000  -35.000  0.000 
3.000  -34.000  0.000 
3.000  -33.000  0.000 
3.000  -32.000  0.000 
3.000  -31.000  0.000 
3.000  -30.000  0.000 
3.000  -29.000  0.000 
3.000  -28.000  0.000 
3.000  -27.000  0.000 
3.000  -26.000  0.000 
3.000  -25.000  0.000 
3.000  -24.000  -0.000 
3.000  -23.000  0.000 
3.000  -22.000  -0.000 
3.000  -21.000  0.000 
3.000  -20.000  -0.000 
3.000  -19.000  0.000 
3.000  -18.000  -0.000 
3.000  -17.000  0.000 
3.000  -16.000  -0.000 
3.000  -15.000  0.000 
3.000  -14.000  -0.000 
3.000  -13.000  0.000 
3.000  -12.000  -0.000 
3.000  -11.000  0.001 
3.000  -10.000  -0.000 
3.000  -9.000  0.002 
3.000  -8.000  -0.000 
3.000  -7.000  0.004 
3.000  -6.000  -0.000 
3.000  -5.000  0.006 
3.000  -4.000  -0.000 
3.000  -3.000  0.009 
3.000  -2.000  -0.000 
3.000  -1.000  0.010 
3.000  0.000  -0.000 
3.000  1.000  0.010 
3.000  2.000  -0.000 
3.000  3.000  0.009 
3.000  4.000  -0.000 
3.000  5.000  0.006 
3.000  6.000  -0.000 
3.000  7.000  0.004 
3.000  8.000  -0.000 
3.000  9.000  0.002 
3.000  10.000  0.000 
3.000  11.000  0.001 
3.000  12.000  0.000 
3.000  13.000  0.000 
3.000  14.000  0.000 
3.000  15.000  0.000 
3.000  16.000  0.000 
3.000  17.000  0.000 
3.000  18.000  0.000 
3.000  19.000  0.000 
3.000  20.000  0.000 
3.000  21.000  0.000 
3.000  22.000  0.000 
3.000  23.000  0.000 
3.000  24.000  0.000 
3.000  25.000  0.000 
3.000  26.000  0.000 
3.000  27.000  0.000 
3.000  28.000  0.000 
3.000  29.000  0.000 
3.000  30.000  0.000 
3.000  31.000  0.000 
3.000  32.000  0.000 
3.000  33.000  0.000 
3.000  34.000  0.000 
3.000  35.000  0.000 
4.000  -35.000  0.000 
4.000  -34.000  0.000 
4.000  -33.000  0.000 
4.000  -32.000  0.000 
4.000  -31.000  0.000 
4.000  -30.000  0.000 
4.000  -29.000  0.000 
4.000  -28.000  0.000 
4.000  -27.000  0.000 
4.000  -26.000  0.000 
4.000  -25.000  0.000 
4.000  -24.000  0.000 
4.000  -23.000  -0.000 
4.000  -22.000  0.000 
4.000  -21.000  -0.000 
4.000  -20.000  0.000 
4.000  -19.000  -0.000 
4.000  -18.000  0.000 
4.000  -17.000  -0.000 
4.000  -16.000  0.000 
4.000  -15.000  -0.000 
4.000  -14.000  0.000 
4.000  -13.000  -0.000 
4.000  -12.000  0.001 
4.000  -11.000  -0.000 
4.000  -10.000  0.001 
4.000  -9.000  -0.000 
4.000  -8.000  0.003 
4.000  -7.000  -0.000 
4.000  -6.000  0.005 
4.000  -5.000  -0.000 
4.000  -4.000  0.007 
4.000  -3.000  -0.000 
4.000  -2.000  0.009 
4.000  -1.000  -0.000 
4.000  0.000  0.009 
4.000  1.000  -0.000 
4.000  2.000  0.009 
4.000  3.000  -0.000 
4.000  4.000  0.007 
4.000  5.000  -0.000 
4.000  6.000  0.005 
4.000  7.000  -0.000 
4.000  8.000  0.003 
4.000  9.000  -0.000 
4.000  10.000  0.001 
4.000  11.000  0.000 
4.000  12.000  0.001 
4.000  13.000  0.000 
4.000  14.000  0.000 
4.000  15.000  0.000 
4.000  16.000  0.000 
4.000  17.000  0.000 
4.000  18.000  0.000 
4.000  19.000  0.000 
4.000  20.000  0.000 
4.000  21.000  0.000 
4.000  22.000  0.000 
4.000  23.000  0.000 
4.000  24.000  0.000 
4.000  25.000  0.000 
4.000  26.000  0.000 
4.000  27.000  0.000 
4.000  28.000  0.000 
4.000  29.000  0.000 
4.000  30.000  0.000 
4.000  31.000  0.000 
4.000  32.000  0.000 
4.000  33.000  0.000 
4.000  34.000  0.000 
4.000  35.000  0.000 
5.000  -35.000  0.000 
5.000  -34.000  0.000 
5.000  -33.000  0.000 
5.000  -32.000  0.000 
5.000  -31.000  0.000 
5.000  -30.000  0.000 
5.000  -29.000  0.000 
5.000  -28.000  0.000 
5.000  -27.000  0.000 
5.000  -26.000  0.000 
5.000  -25.000  0.000 
5.000  -24.000  -0.000 
5.000  -23.000  0.000 
5.000  -22.000  -0.000 
5.000  -21.000  0.000 
5.000  -20.000  -0.000 
5.000  -19.000  0.000 
5.000  -18.000  -0.000 
5.000  -17.000  0.000 
5.000  -16.000  -0.000 
5.000  -15.000  0.000 
5.000  -14.000  -0.000 
5.000  -13.000  0.000 
5.000  -12.000  -0.000 
5.000  -11.000  0.001 
5.000  -10.000  -0.000 
5.000  -9.000  0.002 
5.000  -8.000  -0.000 
5.000  -7.000  0.003 
5.000  -6.000  -0.000 
5.000  -5.000  0.005 
5.000  -4.000  -0.000 
5.000  -3.000  0.006 
5.000  -2.000  -0.000 
5.000  -1.000  0.008 
5.000  0.000  -0.000 
5.000  1.000  0.008 
5.000  2.000  -0.000 
5.000  3.000  0.006 
5.000  4.000  -0.000 
5.000  5.000  0.005 
5.000  6.000  -0.000 
5.000  7.000  0.003 
5.000  8.000  -0.000 
5.000  9.000  0.002 
5.000  10.000  -0.000 
5.000  11.000  0.001 
5.000  12.000  0.000 
5.000  13.000  0.000 
5.000  14.000  0.000 
5.000  15.000  0.000 
5.000  16.000  0.000 
5.000  17.000  0.000 
5.000  18.000  0.000 
5.000  19.000  0.000 
5.000  20.000  0.000 
5.000  21.000  0.000 
5.000  22.000  0.000 
5.000  23.000  0.000 
5.000  24.000  0.000 
5.000  25.000  0.000 
5.000  26.000  0.000 
5.000  27.000  0.000 
5.000  28.000  0.000 
5.000  29.000  0.000 
5.000  30.000  0.000 
5.000  31.000  0.000 
5.000  32.000  0.000 
5.000  33.000  0.000 
5.000  34.000  0.000 
5.000  35.000  0.000 
6.000  -35.000  0.000 
6.000  -34.000  0.000 
6.000  -33.000  0.000 
6.000  -32.000  0.000 
6.000  -31.000  0.000 
6.000  -30.000  0.000 
6.000  -29.000  0.000 
6.000  -28.000  0.000 
6.000  -27.000  0.000 
6.000  -26.000  0.000 
6.000  -25.000  -0.000 
6.000  -24.000  0.000 
6.000  -23.000  -0.000 
6.000  -22.000  0.000 
6.000  -21.000  -0.000 
6.000  -20.000  0.000 
6.000  -19.000  -0.000 
6.000  -18.000  0.000 
6.000  -17.000  -0.000 
6.000  -16.000  0.000 
6.000  -15.000  -0.000 
6.000  -14.000  0.000 
6.000  -13.000  -0.000 
6.000  -12.000  0.000 
6.000  -11.000  -0.000 
6.000  -10.000  0.001 
6.000  -9.000  -0.000 
6.000  -8.000  0.002 
6.000  -7.000  -0.000 
6.000  -6.000  0.003 
6.000  -5.000  -0.000 
6.000  -4.000  0.005 
6.000  -3.000  -0.000 
6.000  -2.000  0.006 
6.000  -1.000  -0.000 
6.000  0.000  0.006 
6.000  1.000  -0.000 
6.000  2.000  0.006 
6.000  3.000  -0.000 
6.000  4.000  0.005 
6.000  5.000  -0.000 
6.000  6.000  0.003 
6.000  7.000  -0.000 
6.000  8.000  0.002 
6.000  9.000  -0.000 
6.000  10.000  0.001 
6.000  11.000  -0.000 
6.000  12.000  0.000 
6.000  13.000  0.000 
6.000  14.000  0.000 
6.000  15.000  0.000 
6.000  16.000  0.000 
6.000  17.000  0.000 
6.000  18.000  0.000 
6.000  19.000  0.000 
6.000  20.000  0.000 
6.000  21.000  0.000 
6.000  22.000  0.000 
6.000  23.000  0.000 
6.000  24.000  0.000 
6.000  25.000  0.000 
6.000  26.000  0.000 
6.000  27.000  0.000 
6.000  28.000  0.000 
6.000  29.000  0.000 
6.000  30.000  0.000 
6.000  31.000  0.000 
6.000  32.000  0.000 
6.000  33.000  0.000 
6.000  34.000  0.000 
6.000  35.000  0.000 
7.000  -35.000  0.000 
7.000  -34.000  0.000 
7.000  -33.000  0.000 
7.000  -32.000  0.000 
7.000  -31.000  0.000 
7.000  -30.000  0.000 
7.000  -29.000  0.000 
7.000  -28.000  0.000 
7.000  -27.000  0.000 
7.000  -26.000  0.000 
7.000  -25.000  0.000 
7.000  -24.000  -0.000 
7.000  -23.000  0.000 
7.000  -22.000  -0.000 
7.000  -21.000  0.000 
7.000  -20.000  -0.000 
7.000  -19.000  0.000 
7.000  -18.000  -0.000 
7.000  -17.000  0.000 
7.000  -16.000  -0.000 
7.000  -15.000  0.000 
7.000  -14.000  -0.000 
7.000  -13.000  0.000 
7.000  -12.000  -0.000 
7.000  -11.000  0.000 
7.000  -10.000  -0.000 
7.000  -9.000  0.001 
7.000  -8.000  -0.000 
7.000  -7.000  0.002 
7.000  -6.000  -0.000 
7.000  -5.000  0.003 
7.000  -4.000  -0.000 
7.000  -3.000  0.004 
7.000  -2.000  -0.000 
7.000  -1.000  0.005 
7.000  0.000  -0.000 
7.000  1.000  0.005 
7.000  2.000  -0.000 
7.000  3.000  0.004 
7.000  4.000  -0.000 
7.000  5.000  0.003 
7.000  6.000  -0.000 
7.000  7.000  0.002 
7.000  8.000  -0.000 
7.000  9.000  0.001 
7.000  10.000  -0.000 
7.000  11.000  0.000 
7.000  12.000  -0.000 
7.000  13.000  0.000 
7.000  14.000  0.000 
7.000  15.000  0.000 
7.000  16.000  0.000 
7.000  17.000  0.000 
7.000  18.000  0.000 
7.000  19.000  0.000 
7.000  20.000  0.000 
7.000  21.000  0.000 
7.000  22.000  0.000 
7.000  23.000  0.000 
7.000  24.000  0.000 
7.000  25.000  0.000 
7.000  26.000  0.000 
7.000  27.000  0.000 
7.000  28.000  0.000 
7.000  29.000  0.000 
7.000  30.000  0.000 
7.000  31.000  0.000 
7.000  32.000  0.000 
7.000  33.000  0.000 
7.000  34.000  0.000 
7.000  35.000  0.000 
8.000  -35.000  0.000 
8.000  -34.000  0.000 
8.000  -33.000  0.000 
8.000  -32.000  0.000 
8.000  -31.000  0.000 
8.000  -30.000  0.000 
8.000  -29.000  0.000 
8.000  -28.000  0.000 
8.000  -27.000  0.000 
8.000  -26.000  0.000 
8.000  -25.000  -0.000 
8.000  -24.000  0.000 
8.000  -23.000  -0.000 
8.000  -22.000  0.000 
8.000  -21.000  -0.000 
8.000  -20.000  0.000 
8.000  -19.000  -0.000 
8.000  -18.000  0.000 
8.000  -17.000  -0.000 
8.000  -16.000  0.000 
8.000  -15.000  -0.000 
8.000  -14.000  0.000 
8.000  -13.000  -0.000 
8.000  -12.000  0.000 
8.000  -11.000  -0.000 
8.000  -10.000  0.000 
8.000  -9.000  -0.000 
8.000  -8.000  0.001 
8.000  -7.000  -0.000 
8.000  -6.000  0.002 
8.000  -5.000  -0.000 
8.000  -4.000  0.003 
8.000  -3.000  -0.000 
8.000  -2.000  0.003 
8.000  -1.000  -0.000 
8.000  0.000  0.004 
8.000  1.000  -0.000 
8.000  2.000  0.003 
8.000  3.000  -0.000 
8.000  4.000  0.003 
8.000  5.000  -0.000 
8.000  6.000  0.002 
8.000  7.000  -0.000 
8.000  8.000  0.001 
8.000  9.000  -0.000 
8.000  10.000  0.000 
8.000  11.000  -0.000 
8.000  12.000  0.000 
8.000  13.000  -0.000 
8.000  14.000  0.000 
8.000  15.000  0.000 
8.000  16.000  0.000 
8.000  17.000  0.000 
8.000  18.000  0.000 
8.000  19.000  0.000 
8.000  20.000  0.000 
8.000  21.000  0.000 
8.000  22.000  0.000 
8.000  23.000  0.000 
8.000  24.000  0.000 
8.000  25.000  0.000 
8.000  26.000  0.000 
8.000  27.000  0.000 
8.000  28.000  0.000 
8.000  29.000  0.000 
8.000  30.000  0.000 
8.000  31.000  0.000 
8.000  32.000  0.000 
8.000  33.000  0.000 
8.000  34.000  0.000 
8.000  35.000  0.000 
9.000  -35.000  0.000 
9.000  -34.000  0.000 
9.000  -33.000  0.000 
9.000  -32.000  0.000 
9.000  -31.000  0.000 
9.000  -30.000  0.000 
9.000  -29.000  0.000 
9.000  -28.000  0.000 
9.000  -27.000  0.000 
9.000  -26.000  -0.000 
9.000  -25.000  0.000 
9.000  -24.000  -0.000 
9.000  -23.000  0.000 
9.000  -22.000  -0.000 
9.000  -21.000  0.000 
9.000  -20.000  -0.000 
9.000  -19.000  0.000 
9.000  -18.000  -0.000 
9.000  -17.000  0.000 
9.000  -16.000  -0.000 
9.000  -15.000  0.000 
9.000  -14.000  -0.000 
9.000  -13.000  0.000 
9.000  -12.000  -0.000 
9.000  -11.000  0.000 
9.000  -10.000  -0.000 
9.000  -9.000  0.000 
9.000  -8.000  -0.000 
9.000  -7.000  0.001 
9.000  -6.000  -0.000 
9.000  -5.000  0.002 
9.000  -4.000  -0.000 
9.000  -3.000  0.002 
9.000  -2.000  -0.000 
9.000  -1.000  0.003 
9.000  0.000  -0.000 
9.000  1.000  0.003 
9.000  2.000  -0.000 
9.000  3.000  0.002 
9.000  4.000  -0.000 
9.000  5.000  0.002 
9.000  6.000  -0.000 
9.000  7.000  0.001 
9.000  8.000  -0.000 
9.000  9.000  0.000 
9.000  10.000  -0.000 
9.000  11.000  0.000 
9.000  12.000  -0.000 
9.000  13.000  0.000 
9.000  14.000  -0.000 
9.000  15.000  0.000 
9.000  16.000  -0.000 
9.000  17.000  0.000 
9.000  18.000  0.000 
9.000  19.000  0.000 
9.000  20.000  0.000 
9.000  21.000  0.000 
9.000  22.000  0.000 
9.000  23.000  0.000 
9.000  24.000  0.000 
9.000  25.000  0.000 
9.000  26.000  0.000 
9.000  27.000  0.000 
9.000  28.000  0.000 
9.000  29.000  0.000 
9.000  30.000  0.000 
9.000  31.000  0.000 
9.000  32.000  0.000 
9.000  33.000  0.000 
9.000  34.000  0.000 
9.000  35.000  0.000 
10.000  -35.000  0.000 
10.000  -34.000  0.000 
10.000  -33.000  0.000 
10.000  -32.000  0.000 
10.000  -31.000  0.000 
10.000  -30.000  0.000 
10.000  -29.000  0.000 
10.000  -28.000  0.000 
10.000  -27.000  -0.000 
10.000  -26.000  0.000 
10.000  -25.000  -0.000 
10.000  -24.000  0.000 
10.000  -23.000  -0.000 
10.000  -22.000  0.000 
10.000  -21.000  -0.000 
10.000  -20.000  0.000 
10.000  -19.000  -0.000 
10.000  -18.000  0.000 
10.000  -17.000  -0.000 
10.000  -16.000  0.000 
10.000  -15.000  -0.000 
10.000  -14.000  0.000 
10.000  -13.000  -0.000 
10.000  -12.000  0.000 
10.000  -11.000  -0.000 
10.000  -10.000  0.000 
10.000  -9.000  -0.000 
10.000  -8.000  0.000 
10.000  -7.000  -0.000 
10.000  -6.000  0.001 
10.000  -5.000  -0.000 
10.000  -4.000  0.001 
10.000  -3.000  -0.000 
10.000  -2.000  0.002 
10.000  -1.000  -0.000 
10.000  0.000  0.002 
10.000  1.000  -0.000 
10.000  2.000  0.002 
10.000  3.000  -0.000 
10.000  4.000  0.001 
10.000  5.000  -0.000 
10.000  6.000  0.001 
10.000  7.000  -0.000 
10.000  8.000  0.000 
10.000  9.000  -0.000 
10.000  10.000  0.000 
10.000  11.000  -0.000 
10.000  12.000  0.000 
10.000  13.000  -0.000 
10.000  14.000  0.000 
10.000  15.000  -0.000 
10.000  16.000  0.000 
10.000  17.000  -0.000 
10.000  18.000  0.000 
10.000  19.000  0.000 
10.000  20.000  0.000 
10.000  21.000  0.000 
10.000  22.000  0.000 
10.000  23.000  0.000 
10.000  24.000  0.000 
10.000  25.000  0.000 
10.000  26.000  0.000 
10.000  27.000  0.000 
10.000  28.000  0.000 
10.000  29.000  0.000 
10.000  30.000  0.000 
10.000  31.000  0.000 
10.000  32.000  0.000 
10.000  33.000  0.000 
10.000  34.000  0.000 
10.000  35.000  0.000 
11.000  -35.000  0.000 
11.000  -34.000  0.000 
11.000  -33.000  0.000 
11.000  -32.000  0.000 
11.000  -31.000  0.000 
11.000  -30.000  0.000 
11.000  -29.000  0.000 
11.000  -28.000  -0.000 
11.000  -27.000  0.000 
11.000  -26.000  -0.000 
11.000  -25.000  0.000 
11.000  -24.000  -0.000 
11.000  -23.000  0.000 
11.000  -22.000  -0.000 
11.000  -21.000  0.000 
11.000  -20.000  -0.000 
11.000  -19.000  0.000 
11.000  -18.000  -0.000 
11.000  -17.000  0.000 
11.000  -16.000  -0.000 
11.000  -15.000  0.000 
11.000  -14.000  -0.000 
11.000  -13.000  0.000 
11.000  -12.000  -0.000 
11.000  -11.000  0.000 
11.000  -10.000  -0.000 
11.000  -9.000  0.000 
11.000  -8.000  -0.000 
11.000  -7.000  0.000 
11.000  -6.000  -0.000 
11.000  -5.000  0.001 
11.000  -4.000  -0.000 
11.000  -3.000  0.001 
11.000  -2.000  -0.000 
11.000  -1.000  0.001 
11.000  0.000  -0.000 
11.000  1.000  0.001 
11.000  2.000  -0.000 
11.000  3.000  0.001 
11.000  4.000  -0.000 
11.000  5.000  0.001 
11.000  6.000  -0.000 
11.000  7.000  0.000 
11.000  8.000  -0.000 
11.000  9.000  0.000 
11.000  10.000  -0.000 
11.000  11.000  0.000 
11.000  12.000  -0.000 
11.000  13.000  0.000 
11.000  14.000  -0.000 
11.000  15.000  0.000 
11.000  16.000  -0.000 
11.000  17.000  0.000 
11.000  18.000  -0.000 
11.000  19.000  0.000 
11.000  20.000  -0.000 
11.000  21.000  0.000 
11.000  22.000  0.000 
11.000  23.000  0.000 
11.000  24.000  0.000 
11.000  25.000  0.000 
11.000  26.000  0.000 
11.000  27.000  0.000 
11.000  28.000  0.000 
11.000  29.000  0.000 
11.000  30.000  0.000 
11.000  31.000  0.000 
11.000  32.000  0.000 
11.000  33.000  0.000 
11.000  34.000  0.000 
11.000  35.000  0.000 
12.000  -35.000  0.000 
12.000  -34.000  0.000 
12.000  -33.000  0.000 
12.000  -32.000  0.000 
12.000  -31.000  0.000 
12.000  -30.000  0.000 
12.000  -29.000  -0.000 
12.000  -28.000  0.000 
12.000  -27.000  -0.000 
12.000  -26.000  0.000 
12.000  -25.000  -0.000 
12.000  -24.000  0.000 
12.000  -23.000  -0.000 
12.000  -22.000  0.000 
12.000  -21.000  -0.000 
12.000  -20.000  0.000 
12.000  -19.000  -0.000 
12.000  -18.000  0.000 
12.000  -17.000  -0.000 
12.000  -16.000  0.000 
12.000  -15.000  -0.000 
12.000  -14.000  0.000 
12.000  -13.000  -0.000 
12.000  -12.000  0.000 
12.000  -11.000  -0.000 
12.000  -10.000  0.000 
12.000  -9.000  -0.000 
12.000  -8.000  0.000 
12.000  -7.000  -0.000 
12.000  -6.000  0.000 
12.000  -5.000  -0.000 
12.000  -4.000  0.001 
12.000  -3.000  -0.000 
12.000  -2.000  0.001 
12.000  -1.000  -0.000 
12.000  0.000  0.001 
12.000  1.000  -0.000 
12.000  2.000  0.001 
12.000  3.000  -0.000 
12.000  4.000  0.001 
12.000  5.000  -0.000 
12.000  6.000  0.000 
12.000  7.000  -0.000 
12.000  8.000  0.000 
12.000  9.000  -0.000 
12.000  10.000  0.000 
12.000  11.000  -0.000 
12.000  12.000  0.000 
12.000  13.000  -0.000 
12.000  14.000  0.000 
12.000  15.000  -0.000 
12.000  16.000  0.000 
12.000  17.000  -0.000 
12.000  18.000  0.000 
12.000  19.000  -0.000 
12.000  20.000  0.000 
12.000  21.000  -0.000 
12.000  22.000  0.000 
12.000  23.000  0.000 
12.000  24.000  0.000 
12.000  25.000  0.000 
12.000  26.000  0.000 
12.000  27.000  0.000 
12.000  28.000  0.000 
12.000  29.000  0.000 
12.000  30.000  0.000 
12.000  31.000  0.000 
12.000  32.000  0.000 
12.000  33.000  0.000 
12.000  34.000  0.000 
12.000  35.000  0.000 
13.000  -35.000  0.000 
13.000  -34.000  0.000 
13.000  -33.000  0.000 
13.000  -32.000  0.000 
13.000  -31.000  0.000 
13.000  -30.000  -0.000 
13.000  -29.000  0.000 
13.000  -28.000  -0.000 
13.000  -27.000  0.000 
13.000  -26.000  -0.000 
13.000  -25.000  0.000 
13.000  -24.000  -0.000 
13.000  -23.000  0.000 
13.000  -22.000  -0.000 
13.000  -21.000  0.000 
13.000  -20.000  -0.000 
13.000  -19.000  0.000 
13.000  -18.000  -0.000 
13.000  -17.000  0.000 
13.000  -16.000  -0.000 
13.000  -15.000  0.000 
13.000  -14.000  -0.000 
13.000  -13.000  0.000 
13.000  -12.000  -0.000 
13.000  -11.000  0.000 
13.000  -10.000  -0.000 
13.000  -9.000  0.000 
13.000  -8.000  -0.000 
13.000  -7.000  0.000 
13.000  -6.000  -0.000 
13.000  -5.000  0.000 
13.000  -4.000  -0.000 
13.000  -3.000  0.000 
13.000  -2.000  -0.000 
13.000  -1.000  0.000 
13.000  0.000  -0.000 
13.000  1.000  0.000 
13.000  2.000  -0.000 
13.000  3.000  0.000 
13.000  4.000  -0.000 
13.000  5.000  0.000 
13.000  6.000  -0.000 
13.000  7.000  0.000 
13.000  8.000  -0.000 
13.000  9.000  0.000 
13.000  10.000  -0.000 
13.000  11.000  0.000 
13.000  12.000  -0.000 
13.000  13.000  0.000 
13.000  14.000  -0.000 
13.000  15.000  0.000 
13.000  16.000  -0.000 
13.000  17.000  0.000 
13.000  18.000  -0.000 
13.000  19.000  0.000 
13.000  20.000  -0.000 
13.000  21.000  0.000 
13.000  22.000  0.000 
13.000  23.000  0.000 
13.000  24.000  0.000 
13.000  25.000  0.000 
13.000  26.000  0.000 
13.000  27.000  0.000 
13.000  28.000  0.000 
13.000  29.000  0.000 
13.000  30.000  0.000 
13.000  31.000  0.000 
13.000  32.000  0.000 
13.000  33.000  0.000 
13.000  34.000  0.000 
13.000  35.000  0.000 
14.000  -35.000  0.000 
14.000  -34.000  0.000 
14.000  -33.000  0.000 
14.000  -32.000  0.000 
14.000  -31.000  -0.000 
14.000  -30.000  0.000 
14.000  -29.000  -0.000 
14.000  -28.000  0.000 
14.000  -27.000  -0.000 
14.000  -26.000  0.000 
14.000  -25.000  -0.000 
14.000  -24.000  0.000 
14.000  -23.000  -0.000 
14.000  -22.000  0.000 
14.000  -21.000  -0.000 
14.000  -20.000  0.000 
14.000  -19.000  -0.000 
14.000  -18.000  0.000 
14.000  -17.000  -0.000 
14.000  -16.000  0.000 
14.000  -15.000  -0.000 
14.000  -14.000  0.000 
14.000  -13.000  -0.000 
14.000  -12.000  0.000 
14.000  -11.000  -0.000 
14.000  -10.000  0.000 
14.000  -9.000  -0.000 
14.000  -8.000  0.000 
14.000  -7.000  -0.000 
14.000  -6.000  0.000 
14.000  -5.000  -0.000 
14.000  -4.000  0.000 
14.000  -3.000  -0.000 
14.000  -2.000  0.000 
14.000  -1.000  -0.000 
14.000  0.000  0.000 
14.000  1.000  -0.000 
14.000  2.000  0.000 
14.000  3.000  -0.000 
14.000  4.000  0.000 
14.000  5.000  -0.000 
14.000  6.000  0.000 
14.000  7.000  -0.000 
14.000  8.000  0.000 
14.000  9.000  -0.000 
14.000  10.000  0.000 
14.000  11.000  -0.000 
14.000  12.000  0.000 
14.000  13.000  -0.000 
14.000  14.000  0.000 
14.000  15.000  -0.000 
14.000  16.000  0.000 
14.000  17.000  -0.000 
14.000  18.000  0.000 
14.000  19.000  -0.000 
14.000  20.000  0.000 
14.000  21.000  -0.000 
14.000  22.000  0.000 
14.000  23.000  0.000 
14.000  24.000  0.000 
14.000  25.000  0.000 
14.000  26.000  0.000 
14.000  27.000  0.000 
14.000  28.000  0.000 
14.000  29.000  0.000 
14.000  30.000  0.000 
14.000  31.000  0.000 
14.000  32.000  0.000 
14.000  33.000  0.000 
14.000  34.000  0.000 
14.000  35.000  0.000 
15.000  -35.000  0.000 
15.000  -34.000  0.000 
15.000  -33.000  0.000 
15.000  -32.000  0.000 
15.000  -31.000  0.000 
15.000  -30.000  -0.000 
15.000  -29.000  0.000 
15.000  -28.000  -0.000 
15.000  -27.000  0.000 
15.000  -26.000  -0.000 
15.000  -25.000  0.000 
15.000  -24.000  -0.000 
15.000  -23.000  0.000 
15.000  -22.000  -0.000 
15.000  -21.000  0.000 
15.000  -20.000  -0.000 
15.000  -19.000  0.000 
15.000  -18.000  -0.000 
15.000  -17.000  0.000 
15.000  -16.000  -0.000 
15.000  -15.000  0.000 
15.000  -14.000  -0.000 
15.000  -13.000  0.000 
15.000  -12.000  -0.000 
15.000  -11.000  0.000 
15.000  -10.000  -0.000 
15.000  -9.000  0.000 
15.000  -8.000  -0.000 
15.000  -7.000  0.000 
15.000  -6.000  -0.000 
15.000  -5.000  0.000 
15.000  -4.000  -0.000 
15.000  -3.000  0.000 
15.000  -2.000  -0.000 
15.000  -1.000  0.000 
15.000  0.000  -0.000 
15.000  1.000  0.000 
15.000  2.000  -0.000 
15.000  3.000  0.000 
15.000  4.000  -0.000 
15.000  5.000  0.000 
15.000  6.000  -0.000 
15.000  7.000  0.000 
15.000  8.000  -0.000 
15.000  9.000  0.000 
15.000  10.000  -0.000 
15.000  11.000  0.000 
15.000  12.000  -0.000 
15.000  13.000  0.000 
15.000  14.000  -0.000 
15.000  15.000  0.000 
15.000  16.000  -0.000 
15.000  17.000  0.000 
15.000  18.000  -0.000 
15.000  19.000  0.000 
15.000  20.000  -0.000 
15.000  21.000  0.000 
15.000  22.000  0.000 
15.000  23.000  0.000 
15.000  24.000  0.000 
15.000  25.000  0.000 
15.000  26.000  0.000 
15.000  27.000  0.000 
15.000  28.000  0.000 
15.000  29.000  0.000 
15.000  30.000  0.000 
15.000  31.000  0.000 
15.000  32.000  0.000 
15.000  33.000  0.000 
15.000  34.000  0.000 
15.000  35.000  0.000 
16.000  -35.000  0.000 
16.000  -34.000  0.000 
16.000  -33.000  0.000 
16.000  -32.000  0.000 
16.000  -31.000  -0.000 
16.000  -30.000  0.000 
16.000  -29.000  -0.000 
16.000  -28.000  0.000 
16.000  -27.000  -0.000 
16.000  -26.000  0.000 
16.000  -25.000  -0.000 
16.000  -24.000  0.000 
16.000  -23.000  -0.000 
16.000  -22.000  0.000 
16.000  -21.000  -0.000 
16.000  -20.000  0.000 
16.000  -19.000  -0.000 
16.000  -18.000  0.000 
16.000  -17.000  -0.000 
16.000  -16.000  0.000 
16.000  -15.000  -0.000 
16.000  -14.000  0.000 
16.000  -13.000  -0.000 
16.000  -12.000  0.000 
16.000  -11.000  -0.000 
16.000  -10.000  0.000 
16.000  -9.000  -0.000 
16.000  -8.000  0.000 
16.000  -7.000  -0.000 
16.000  -6.000  0.000 
16.000  -5.000  -0.000 
16.000  -4.000  0.000 
16.000  -3.000  -0.000 
16.000  -2.000  0.000 
16.000  -1.000  -0.000 
16.000  0.000  0.000 
16.000  1.000  -0.000 
16.000  2.000  0.000 
16.000  3.000  -0.000 
16.000  4.000  0.000 
16.000  5.000  -0.000 
16.000  6.000  0.000 
16.000  7.000  -0.000 
16.000  8.000  0.000 
16.000  9.000  -0.000 
16.000  10.000  0.000 
16.000  11.000  -0.000 
16.000  12.000  0.000 
16.000  13.000  -0.000 
16.000  14.000  0.000 
16.000  15.000  -0.000 
16.000  16.000  0.000 
16.000  17.000  -0.000 
16.000  18.000  0.000 
16.000  19.000  -0.000 
16.000  20.000  0.000 
16.000  21.000  -0.000 
16.000  22.000  0.000 
16.000  23.000  0.000 
16.000  24.000  0.000 
16.000  25.000  0.000 
16.000  26.000  0.000 
16.000  27.000  0.000 
16.000  28.000  0.000 
16.000  29.000  0.000 
16.000  30.000  0.000 
16.000  31.000  0.000 
16.000  32.000  0.000 
16.000  33.000  0.000 
16.000  34.000  0.000 
16.000  35.000  0.000 
17.000  -35.000  0.000 
17.000  -34.000  0.000 
17.000  -33.000  0.000 
17.000  -32.000  0.000 
17.000  -31.000  0.000 
17.000  -30.000  -0.000 
17.000  -29.000  0.000 
17.000  -28.000  -0.000 
17.000  -27.000  0.000 
17.000  -26.000  -0.000 
17.000  -25.000  0.000 
17.000  -24.000  -0.000 
17.000  -23.000  0.000 
17.000  -22.000  -0.000 
17.000  -21.000  0.000 
17.000  -20.000  -0.000 
17.000  -19.000  0.000 
17.000  -18.000  -0.000 
17.000  -17.000  0.000 
17.000  -16.000  -0.000 
17.000  -15.000  0.000 
17.000  -14.000  -0.000 
17.000  -13.000  0.000 
17.000  -12.000  -0.000 
17.000  -11.000  0.000 
17.000  -10.000  -0.000 
17.000  -9.000  0.000 
17.000  -8.000  -0.000 
17.000  -7.000  0.000 
17.000  -6.000  -0.000 
17.000  -5.000  0.000 
17.000  -4.000  -0.000 
17.000  -3.000  0.000 
17.000  -2.000  -0.000 
17.000  -1.000  0.000 
17.000  0.000  -0.000 
17.000  1.000  0.000 
17.000  2.000  -0.000 
17.000  3.000  0.000 
17.000  4.000  -0.000 
17.000  5.000  0.000 
17.000  6.000  -0.000 
17.000  7.000  0.000 
17.000  8.000  -0.000 
17.000  9.000  0.000 
17.000  10.000  -0.000 
17.000  11.000  0.000 
17.000  12.000  -0.000 
17.000  13.000  0.000 
17.000  14.000  -0.000 
17.000  15.000  0.000 
17.000  16.000  -0.000 
17.000  17.000  0.000 
17.000  18.000  -0.000 
17.000  19.000  0.000 
17.000  20.000  -0.000 
17.000  21.000  0.000 
17.000  22.000  0.000 
17.000  23.000  0.000 
17.000  24.000  0.000 
17.000  25.000  0.000 
17.000  26.000  0.000 
17.000  27.000  0.000 
17.000  28.000  0.000 
17.000  29.000  0.000 
17.000  30.000  0.000 
17.000  31.000  0.000 
17.000  32.000  0.000 
17.000  33.000  0.000 
17.000  34.000  0.000 
17.000  35.000  0.000 
18.000  -35.000  0.000 
18.000  -34.000  0.000 
18.000  -33.000  0.000 
18.000  -32.000  0.000 
18.000  -31.000  0.000 
18.000  -30.000  0.000 
18.000  -29.000  -0.000 
18.000  -28.000  0.000 
18.000  -27.000  -0.000 
18.000  -26.000  0.000 
18.000  -25.000  -0.000 
18.000  -24.000  0.000 
18.000  -23.000  -0.000 
18.000  -22.000  0.000 
18.000  -21.000  -0.000 
18.000  -20.000  0.000 
18.000  -19.000  -0.000 
18.000  -18.000  0.000 
18.000  -17.000  -0.000 
18.000  -16.000  0.000 
18.000  -15.000  -0.000 
18.000  -14.000  0.000 
18.000  -13.000  -0.000 
18.000  -12.000  0.000 
18.000  -11.000  -0.000 
18.000  -10.000  0.000 
18.000  -9.000  -0.000 
18.000  -8.000  0.000 
18.000  -7.000  -0.000 
18.000  -6.000  0.000 
18.000  -5.000  -0.000 
18.000  -4.000  0.000 
18.000  -3.000  -0.000 
18.000  -2.000  0.000 
18.000  -1.000  -0.000 
18.000  0.000  0.000 
18.000  1.000  -0.000 
18.000  2.000  0.000 
18.000  3.000  -0.000 
18.000  4.000  0.000 
18.000  5.000  -0.000 
18.000  6.000  0.000 
18.000  7.000  -0.000 
18.000  8.000  0.000 
18.000  9.000  -0.000 
18.000  10.000  0.000 
18.000  11.000  -0.000 
18.000  12.000  0.000 
18.000  13.000  -0.000 
18.000  14.000  0.000 
18.000  15.000  -0.000 
18.000  16.000  0.000 
18.000  17.000  -0.000 
18.000  18.000  0.000 
18.000  19.000  -0.000 
18.000  20.000  0.000 
18.000  21.000  -0.000 
18.000  22.000  0.000 
18.000  23.000  0.000 
18.000  24.000  0.000 
18.000  25.000  0.000 
18.000  26.000  0.000 
18.000  27.000  0.000 
18.000  28.000  0.000 
18.000  29.000  0.000 
18.000  30.000  0.000 
18.000  31.000  0.000 
18.000  32.000  0.000 
18.000  33.000  0.000 
18.000  34.000  0.000 
18.000  35.000  0.000 
19.000  -35.000  0.000 
19.000  -34.000  0.000 
19.000  -33.000  0.000 
19.000  -32.000  0.000 
19.000  -31.000  0.000 
19.000  -30.000  -0.000 
19.000  -29.000  0.000 
19.000  -28.000  -0.000 
19.000  -27.000  0.000 
19.000  -26.000  -0.000 
19.000  -25.000  0.000 
19.000  -24.000  -0.000 
19.000  -23.000  0.000 
19.000  -22.000  -0.000 
19.000  -21.000  0.000 
19.000  -20.000  -0.000 
19.000  -19.000  0.000 
19.000  -18.000  -0.000 
19.000  -17.000  0.000 
19.000  -16.000  -0.000 
19.000  -15.000  0.000 
19.000  -14.000  -0.000 
19.000  -13.000  0.000 
19.000  -12.000  -0.000 
19.000  -11.000  0.000 
19.000  -10.000  -0.000 
19.000  -9.000  0.000 
19.000  -8.000  -0.000 
19.000  -7.000  0.000 
19.000  -6.000  -0.000 
19.000  -5.000  0.000 
19.000  -4.000  -0.000 
19.000  -3.000  0.000 
19.000  -2.000  -0.000 
19.000  -1.000  0.000 
19.000  0.000  0.000 
19.000  1.000  0.000 
19.000  2.000  -0.000 
19.000  3.000  0.000 
19.000  4.000  -0.000 
19.000  5.000  0.000 
19.000  6.000  -0.000 
19.000  7.000  0.000 
19.000  8.000  -0.000 
19.000  9.000  0.000 
19.000  10.000  -0.000 
19.000  11.000  0.000 
19.000  12.000  -0.000 
19.000  13.000  0.000 
19.000  14.000  -0.000 
19.000  15.000  0.000 
19.000  16.000  -0.000 
19.000  17.000  0.000 
19.000  18.000  -0.000 
19.000  19.000  0.000 
19.000  20.000  -0.000 
19.000  21.000  0.000 
19.000  22.000  0.000 
19.000  23.000  0.000 
19.000  24.000  0.000 
19.000  25.000  0.000 
19.000  26.000  0.000 
19.000  27.000  0.000 
19.000  28.000  0.000 
19.000  29.000  0.000 
19.000  30.000  0.000 
19.000  31.000  0.000 
19.000  32.000  0.000 
19.000  33.000  0.000 
19.000  34.000  0.000 
19.000  35.000  0.000 
20.000  -35.000  0.000 
20.000  -34.000  0.000 
20.000  -33.000  0.000 
20.000  -32.000  0.000 
20.000  -31.000  0.000 
20.000  -30.000  0.000 
20.000  -29.000  -0.000 
20.000  -28.000  0.000 
20.000  -27.000  -0.000 
20.000  -26.000  0.000 
20.000  -25.000  -0.000 
20.000  -24.000  0.000 
20.000  -23.000  -0.000 
20.000  -22.000  0.000 
20.000  -21.000  -0.000 
20.000  -20.000  0.000 
20.000  -19.000  -0.000 
20.000  -18.000  0.000 
20.000  -17.000  -0.000 
20.000  -16.000  0.000 
20.000  -15.000  -0.000 
20.000  -14.000  0.000 
20.000  -13.000  -0.000 
20.000  -12.000  0.000 
20.000  -11.000  -0.000 
20.000  -10.000  0.000 
20.000  -9.000  -0.000 
20.000  -8.000  0.000 
20.000  -7.000  -0.000 
20.000  -6.000  0.000 
20.000  -5.000  0.000 
20.000  -4.000  0.000 
20.000  -3.000  0.000 
20.000  -2.000  0.000 
20.000  -1.000  0.000 
20.000  0.000  0.000 
20.000  1.000  0.000 
20.000  2.000  0.000 
20.000  3.000  0.000 
20.000  4.000  0.000 
20.000  5.000  0.000 
20.000  6.000  0.000 
20.000  7.000  0.000 
20.000  8.000  0.000 
20.000  9.000  0.000 
20.000  10.000  0.000 
20.000  11.000  -0.000 
20.000  12.000  0.000 
20.000  13.000  -0.000 
20.000  14.000  0.000 
20.000  15.000  -0.000 
20.000  16.000  0.000 
20.000  17.000  -0.000 
20.000  18.000  0.000 
20.000  19.000  -0.000 
20.000  20.000  0.000 
20.000  21.000  0.000 
20.000  22.000  0.000 
20.000  23.000  0.000 
20.000  24.000  0.000 
20.000  25.000  0.000 
20.000  26.000  0.000 
20.000  27.000  0.000 
20.000  28.000  0.000 
20.000  29.000  0.000 
20.000  30.000  0.000 
20.000  31.000  0.000 
20.000  32.000  0.000 
20.000  33.000  0.000 
20.000  34.000  0.000 
20.000  35.000  0.000 
21.000  -35.000  0.000 
21.000  -34.000  0.000 
21.000  -33.000  0.000 
21.000  -32.000  0.000 
21.000  -31.000  0.000 
21.000  -30.000  0.000 
21.000  -29.000  0.000 
21.000  -28.000  -0.000 
21.000  -27.000  0.000 
21.000  -26.000  -0.000 
21.000  -25.000  0.000 
21.000  -24.000  -0.000 
21.000  -23.000  0.000 
21.000  -22.000  -0.000 
21.000  -21.000  0.000 
21.000  -20.000  -0.000 
21.000  -19.000  0.000 
21.000  -18.000  -0.000 
21.000  -17.000  0.000 
21.000  -16.000  -0.000 
21.000  -15.000  0.000 
21.000  -14.000  -0.000 
21.000  -13.000  0.000 
21.000  -12.000  -0.000 
21.000  -11.000  0.000 
21.000  -10.000  -0.000 
21.000  -9.000  0.000 
21.000  -8.000  0.000 
21.000  -7.000  0.000 
21.000  -6.000  0.000 
21.000  -5.000  0.000 
21.000  -4.000  0.000 
21.000  -3.000  0.000 
21.000  -2.000  0.000 
21.000  -1.000  0.000 
21.000  0.000  0.000 
21.000  1.000  0.000 
21.000  2.000  0.000 
21.000  3.000  0.000 
21.000  4.000  0.000 
21.000  5.000  0.000 
21.000  6.000  0.000 
21.000  7.000  0.000 
21.000  8.000  0.000 
21.000  9.000  0.000 
21.000  10.000  0.000 
21.000  11.000  0.000 
21.000  12.000  -0.000 
21.000  13.000  0.000 
21.000  14.000  -0.000 
21.000  15.000  0.000 
21.000  16.000  -0.000 
21.000  17.000  0.000 
21.000  18.000  -0.000 
21.000  19.000  0.000 
21.000  20.000  0.000 
21.000  21.000  0.000 
21.000  22.000  0.000 
21.000  23.000  0.000 
21.000  24.000  0.000 
21.000  25.000  0.000 
21.000  26.000  0.000 
21.000  27.000  0.000 
21.000  28.000  0.000 
21.000  29.000  0.000 
21.000  30.000  0.000 
21.000  31.000  0.000 
21.000  32.000  0.000 
21.000  33.000  0.000 
21.000  34.000  0.000 
21.000  35.000  0.000 
22.000  -35.000  0.000 
22.000  -34.000  0.000 
22.000  -33.000  0.000 
22.000  -32.000  0.000 
22.000  -31.000  0.000 
22.000  -30.000  0.000 
22.000  -29.000  -0.000 
22.000  -28.000  0.000 
22.000  -27.000  -0.000 
22.000  -26.000  0.000 
22.000  -25.000  -0.000 
22.000  -24.000  0.000 
22.000  -23.000  -0.000 
22.000  -22.000  0.000 
22.000  -21.000  -0.000 
22.000  -20.000  0.000 
22.000  -19.000  -0.000 
22.000  -18.000  0.000 
22.000  -17.000  -0.000 
22.000  -16.000  0.000 
22.000  -15.000  0.000 
22.000  -14.000  0.000 
22.000  -13.000  0.000 
22.000  -12.000  0.000 
22.000  -11.000  0.000 
22.000  -10.000  0.000 
22.000  -9.000  0.000 
22.000  -8.000  0.000 
22.000  -7.000  0.000 
22.000  -6.000  0.000 
22.000  -5.000  0.000 
22.000  -4.000  0.000 
22.000  -3.000  0.000 
22.000  -2.000  0.000 
22.000  -1.000  0.000 
22.000  0.000  0.000 
22.000  1.000  0.000 
22.000  2.000  0.000 
22.000  3.000  0.000 
22.000  4.000  0.000 
22.000  5.000  0.000 
22.000  6.000  0.000 
22.000  7.000  0.000 
22.000  8.000  0.000 
22.000  9.000  0.000 
22.000  10.000  0.000 
22.000  11.000  0.000 
22.000  12.000  0.000 
22.000  13.000  -0.000 
22.000  14.000  0.000 
22.000  15.000  -0.000 
22.000  16.000  0.000 
22.000  17.000  -0.000 
22.000  18.000  0.000 
22.000  19.000  0.000 
22.000  20.000  0.000 
22.000  21.000  0.000 
22.000  22.000  0.000 
22.000  23.000  0.000 
22.000  24.000  0.000 
22.000  25.000  0.000 
22.000  26.000  0.000 
22.000  27.000  0.000 
22.000  28.000  0.000 
22.000  29.000  0.000 
22.000  30.000  0.000 
22.000  31.000  0.000 
22.000  32.000  0.000 
22.000  33.000  0.000 
22.000  34.000  0.000 
22.000  35.000  0.000 
23.000  -35.000  0.000 
23.000  -34.000  0.000 
23.000  -33.000  0.000 
23.000  -32.000  0.000 
23.000  -31.000  0.000 
23.000  -30.000  0.000 
23.000  -29.000  0.000 
23.000  -28.000  -0.000 
23.000  -27.000  0.000 
23.000  -26.000  -0.000 
23.000  -25.000  0.000 
23.000  -24.000  -0.000 
23.000  -23.000  0.000 
23.000  -22.000  -0.000 
23.000  -21.000  0.000 
23.000  -20.000  0.000 
23.000  -19.000  0.000 
23.000  -18.000  0.000 
23.000  -17.000  0.000 
23.000  -16.000  0.000 
23.000  -15.000  0.000 
23.000  -14.000  0.000 
23.000  -13.000  0.000 
23.000  -12.000  0.000 
23.000  -11.000  0.000 
23.000  -10.000  0.000 
23.000  -9.000  0.000 
23.000  -8.000  0.000 
23.000  -7.000  0.000 
23.000  -6.000  0.000 
23.000  -5.000  0.000 
23.000  -4.000  0.000 
23.000  -3.000  0.000 
23.000  -2.000  0.000 
23.000  -1.000  0.000 
23.000  0.000  0.000 
23.000  1.000  0.000 
23.000  2.000  0.000 
23.000  3.000  0.000 
23.000  4.000  0.000 
23.000  5.000  0.000 
23.000  6.000  0.000 
23.000  7.000  0.000 
23.000  8.000  0.000 
23.000  9.000  0.000 
23.000  10.000  0.000 
23.000  11.000  0.000 
23.000  12.000  0.000 
23.000  13.000  0.000 
23.000  14.000  -0.000 
23.000  15.000  0.000 
23.000  16.000  -0.000 
23.000  17.000  0.000 
23.000  18.000  -0.000 
23.000  19.000  0.000 
23.000  20.000  0.000 
23.000  21.000  0.000 
23.000  22.000  0.000 
23.000  23.000  0.000 
23.000  24.000  0.000 
23.000  25.000  0.000 
23.000  26.000  0.000 
23.000  27.000  0.000 
23.000  28.000  0.000 
23.000  29.000  0.000 
23.000  30.000  0.000 
23.000  31.000  0.000 
23.000  32.000  0.000 
23.000  33.000  0.000 
23.000  34.000  0.000 
23.000  35.000  0.000 
24.000  -35.000  0.000 
24.000  -34.000  0.000 
24.000  -33.000  0.000 
24.000  -32.000  0.000 
24.000  -31.000  0.000 
24.000  -30.000  0.000 
24.000  -29.000  0.000 
24.000  -28.000  0.000 
24.000  -27.000  0.000 
24.000  -26.000  0.000 
24.000  -25.000  -0.000 
24.000  -24.000  0.000 
24.000  -23.000  0.000 
24.000  -22.000  0.000 
24.000  -21.000  0.000 
24.000  -20.000  0.000 
24.000  -19.000  0.000 
24.000  -18.000  0.000 
24.000  -17.000  0.000 
24.000  -16.000  0.000 
24.000  -15.000  0.000 
24.000  -14.000  0.000 
24.000  -13.000  0.000 
24.000  -12.000  0.000 
24.000  -11.000  0.000 
24.000  -10.000  0.000 
24.000  -9.000  0.000 
24.000  -8.000  0.000 
24.000  -7.000  0.000 
24.000  -6.000  0.000 
24.000  -5.000  0.000 
24.000  -4.000  0.000 
24.000  -3.000  0.000 
24.000  -2.000  0.000 
24.000  -1.000  0.000 
24.000  0.000  0.000 
24.000  1.000  0.000 
24.000  2.000  0.000 
24.000  3.000  0.000 
24.000  4.000  0.000 
24.000  5.000  0.000 
24.000  6.000  0.000 
24.000  7.000  0.000 
24.000  8.000  0.000 
24.000  9.000  0.000 
24.000  10.000  0.000 
24.000  11.000  0.000 
24.000  12.000  0.000 
24.000  13.000  0.000 
24.000  14.000  0.000 
24.000  15.000  -0.000 
24.000  16.000  0.000 
24.000  17.000  -0.000 
24.000  18.000  0.000 
24.000  19.000  0.000 
24.000  20.000  0.000 
24.000  21.000  0.000 
24.000  22.000  0.000 
24.000  23.000  0.000 
24.000  24.000  0.000 
24.000  25.000  0.000 
24.000  26.000  0.000 
24.000  27.000  0.000 
24.000  28.000  0.000 
24.000  29.000  0.000 
24.000  30.000  0.000 
24.000  31.000  0.000 
24.000  32.000  0.000 
24.000  33.000  0.000 
24.000  34.000  0.000 
24.000  35.000  0.000 
25.000  -35.000  0.000 
25.000  -34.000  0.000 
25.000  -33.000  0.000 
25.000  -32.000  0.000 
25.000  -31.000  0.000 
25.000  -30.000  0.000 
25.000  -29.000  0.000 
25.000  -28.000  0.000 
25.000  -27.000  0.000 
25.000  -26.000  0.000 
25.000  -25.000  0.000 
25.000  -24.000  0.000 
25.000  -23.000  0.000 
25.000  -22.000  0.000 
25.000  -21.000  0.000 
25.000  -20.000  0.000 
25.000  -19.000  0.000 
25.000  -18.000  0.000 
25.000  -17.000  0.000 
25.000  -16.000  0.000 
25.000  -15.000  0.000 
25.000  -14.000  0.000 
25.000  -13.000  0.000 
25.000  -12.000  0.000 
25.000  -11.000  0.000 
25.000  -10.000  0.000 
25.000  -9.000  0.000 
25.000  -8.000  0.000 
25.000  -7.000  0.000 
25.000  -6.000  0.000 
25.000  -5.000  0.000 
25.000  -4.000  0.000 
25.000  -3.000  0.000 
25.000  -2.000  0.000 
25.000  -1.000  0.000 
25.000  0.000  0.000 
25.000  1.000  0.000 
25.000  2.000  0.000 
25.000  3.000  0.000 
25.000  4.000  0.000 
25.000  5.000  0.000 
25.000  6.000  0.000 
25.000  7.000  0.000 
25.000  8.000  0.000 
25.000  9.000  0.000 
25.000  10.000  0.000 
25.000  11.000  0.000 
25.000  12.000  0.000 
25.000  13.000  0.000 
25.000  14.000  0.000 
25.000  15.000  0.000 
25.000  16.000  -0.000 
25.000  17.000  0.000 
25.000  18.000  -0.000 
25.000  19.000  0.000 
25.000  20.000  0.000 
25.000  21.000  0.000 
25.000  22.000  0.000 
25.000  23.000  0.000 
25.000  24.000  0.000 
25.000  25.000  0.000 
25.000  26.000  0.000 
25.000  27.000  0.000 
25.000  28.000  0.000 
25.000  29.000  0.000 
25.000  30.000  0.000 
25.000  31.000  0.000 
25.000  32.000  0.000 
25.000  33.000  0.000 
25.000  34.000  0.000 
25.000  35.000  0.000 
26.000  -35.000  0.000 
26.000  -34.000  0.000 
26.000  -33.000  0.000 
26.000  -32.000  0.000 
26.000  -31.000  0.000 
26.000  -30.000  0.000 
26.000  -29.000  0.000 
26.000  -28.000  0.000 
26.000  -27.000  0.000 
26.000  -26.000  0.000 
26.000  -25.000  0.000 
26.000  -24.000  0.000 
26.000  -23.000  0.000 
26.000  -22.000  0.000 
26.000  -21.000  0.000 
26.000  -20.000  0.000 
26.000  -19.000  0.000 
26.000  -18.000  0.000 
26.000  -17.000  0.000 
26.000  -16.000  0.000 
26.000  -15.000  0.000 
26.000  -14.000  0.000 
26.000  -13.000  0.000 
26.000  -12.000  0.000 
26.000  -11.000  0.000 
26.000  -10.000  0.000 
26.000  -9.000  0.000 
26.000  -8.000  0.000 
26.000  -7.000  0.000 
26.000  -6.000  0.000 
26.000  -5.000  0.000 
26.000  -4.000  0.000 
26.000  -3.000  0.000 
26.000  -2.000  0.000 
26.000  -1.000  0.000 
26.000  0.000  0.000 
26.000  1.000  0.000 
26.000  2.000  0.000 
26.000  3.000  0.000 
26.000  4.000  0.000 
26.000  5.000  0.000 
26.000  6.000  0.000 
26.000  7.000  0.000 
26.000  8.000  0.000 
26.000  9.000  0.000 
26.000  10.000  0.000 
26.000  11.000  0.000 
26.000  12.000  0.000 
26.000  13.000  -0.000 
26.000  14.000  0.000 
26.000  15.000  -0.000 
26.000  16.000  0.000 
26.000  17.000  -0.000 
26.000  18.000  0.000 
26.000  19.000  -0.000 
26.000  20.000  0.000 
26.000  21.000  0.000 
26.000  22.000  0.000 
26.000  23.000  0.000 
26.000  24.000  0.000 
26.000  25.000  0.000 
26.000  26.000  0.000 
26.000  27.000  0.000 
26.000  28.000  0.000 
26.000  29.000  0.000 
26.000  30.000  0.000 
26.000  31.000  0.000 
26.000  32.000  0.000 
26.000  33.000  0.000 
26.000  34.000  0.000 
26.000  35.000  0.000 
27.000  -35.000  0.000 
27.000  -34.000  0.000 
27.000  -33.000  0.000 
27.000  -32.000  0.000 
27.000  -31.000  0.000 
27.000  -30.000  0.000 
27.000  -29.000  0.000 
27.000  -28.000  0.000 
27.000  -27.000  0.000 
27.000  -26.000  0.000 
27.000  -25.000  0.000 
27.000  -24.000  0.000 
27.000  -23.000  0.000 
27.000  -22.000  0.000 
27.000  -21.000  0.000 
27.000  -20.000  0.000 
27.000  -19.000  0.000 
27.000  -18.000  0.000 
27.000  -17.000  0.000 
27.000  -16.000  0.000 
27.000  -15.000  0.000 
27.000  -14.000  0.000 
27.000  -13.000  0.000 
27.000  -12.000  0.000 
27.000  -11.000  0.000 
27.000  -10.000  0.000 
27.000  -9.000  0.000 
27.000  -8.000  0.000 
27.000  -7.000  0.000 
27.000  -6.000  0.000 
27.000  -5.000  0.000 
27.000  -4.000  0.000 
27.000  -3.000  0.000 
27.000  -2.000  0.000 
27.000  -1.000  0.000 
27.000  0.000  0.000 
27.000  1.000  0.000 
27.000  2.000  0.000 
27.000  3.000  0.000 
27.000  4.000  0.000 
27.000  5.000  0.000 
27.000  6.000  0.000 
27.000  7.000  0.000 
27.000  8.000  0.000 
27.000  9.000  0.000 
27.000  10.000  0.000 
27.000  11.000  0.000 
27.000  12.000  0.000 
27.000  13.000  0.000 
27.000  14.000  -0.000 
27.000  15.000  0.000 
27.000  16.000  -0.000 
27.000  17.000  0.000 
27.000  18.000  -0.000 
27.000  19.000  0.000 
27.000  20.000  -0.000 
27.000  21.000  0.000 
27.000  22.000  0.000 
27.000  23.000  0.000 
27.000  24.000  0.000 
27.000  25.000  0.000 
27.000  26.000  0.000 
27.000  27.000  0.000 
27.000  28.000  0.000 
27.000  29.000  0.000 
27.000  30.000  0.000 
27.000  31.000  0.000 
27.000  32.000  0.000 
27.000  33.000  0.000 
27.000  34.000  0.000 
27.000  35.000  0.000 
28.000  -35.000  0.000 
28.000  -34.000  0.000 
28.000  -33.000  0.000 
28.000  -32.000  0.000 
28.000  -31.000  0.000 
28.000  -30.000  0.000 
28.000  -29.000  0.000 
28.000  -28.000  0.000 
28.000  -27.000  0.000 
28.000  -26.000  0.000 
28.000  -25.000  0.000 
28.000  -24.000  0.000 
28.000  -23.000  0.000 
28.000  -22.000  0.000 
28.000  -21.000  0.000 
28.000  -20.000  0.000 
28.000  -19.000  0.000 
28.000  -18.000  0.000 
28.000  -17.000  0.000 
28.000  -16.000  0.000 
28.000  -15.000  0.000 
28.000  -14.000  0.000 
28.000  -13.000  0.000 
28.000  -12.000  0.000 
28.000  -11.000  0.000 
28.000  -10.000  0.000 
28.000  -9.000  0.000 
28.000  -8.000  0.000 
28.000  -7.000  0.000 
28.000  -6.000  0.000 
28.000  -5.000  0.000 
28.000  -4.000  0.000 
28.000  -3.000  0.000 
28.000  -2.000  0.000 
28.000  -1.000  0.000 
28.000  0.000  0.000 
28.000  1.000  0.000 
28.000  2.000  0.000 
28.000  3.000  0.000 
28.000  4.000  0.000 
28.000  5.000  0.000 
28.000  6.000  0.000 
28.000  7.000  0.000 
28.000  8.000  0.000 
28.000  9.000  0.000 
28.000  10.000  0.000 
28.000  11.000  0.000 
28.000  12.000  0.000 
28.000  13.000  -0.000 
28.000  14.000  0.000 
28.000  15.000  -0.000 
28.000  16.000  0.000 
28.000  17.000  -0.000 
28.000  18.000  0.000 
28.000  19.000  -0.000 
28.000  20.000  0.000 
28.000  21.000  0.000 
28.000  22.000  0.000 
28.000  23.000  0.000 
28.000  24.000  0.000 
28.000  25.000  0.000 
28.000  26.000  0.000 
28.000  27.000  0.000 
28.000  28.000  0.000 
28.000  29.000  0.000 
28.000  30.000  0.000 
28.000  31.000  0.000 
28.000  32.000  0.000 
28.000  33.000  0.000 
28.000  34.000  0.000 
28.000  35.000  0.000 
29.000  -35.000  0.000 
29.000  -34.000  0.000 
29.000  -33.000  0.000 
29.000  -32.000  0.000 
29.000  -31.000  0.000 
29.000  -30.000  0.000 
29.000  -29.000  0.000 
29.000  -28.000  0.000 
29.000  -27.000  0.000 
29.000  -26.000  0.000 
29.000  -25.000  0.000 
29.000  -24.000  0.000 
29.000  -23.000  0.000 
29.000  -22.000  0.000 
29.000  -21.000  0.000 
29.000  -20.000  0.000 
29.000  -19.000  0.000 
29.000  -18.000  0.000 
29.000  -17.000  0.000 
29.000  -16.000  0.000 
29.000  -15.000  0.000 
29.000  -14.000  0.000 
29.000  -13.000  0.000 
29.000  -12.000  0.000 
29.000  -11.000  0.000 
29.000  -10.000  0.000 
29.000  -9.000  0.000 
29.000  -8.000  0.000 
29.000  -7.000  0.000 
29.000  -6.000  0.000 
29.000  -5.000  0.000 
29.000  -4.000  0.000 
29.000  -3.000  0.000 
29.000  -2.000  0.000 
29.000  -1.000  0.000 
29.000  0.000  0.000 
29.000  1.000  0.000 
29.000  2.000  0.000 
29.000  3.000  0.000 
29.000  4.000  0.000 
29.000  5.000  0.000 
29.000  6.000  0.000 
29.000  7.000  0.000 
29.000  8.000  0.000 
29.000  9.000  0.000 
29.000  10.000  0.000 
29.000  11.000  0.000 
29.000  12.000  0.000 
29.000  13.000  0.000 
29.000  14.000  -0.000 
29.000  15.000  0.000 
29.000  16.000  -0.000 
29.000  17.000  0.000 
29.000  18.000  -0.000 
29.000  19.000  0.000 
29.000  20.000  0.000 
29.000  21.000  0.000 
29.000  22.000  0.000 
29.000  23.000  0.000 
29.000  24.000  0.000 
29.000  25.000  0.000 
29.000  26.000  0.000 
29.000  27.000  0.000 
29.000  28.000  0.000 
29.000  29.000  0.000 
29.000  30.000  0.000 
29.000  31.000  0.000 
29.000  32.000  0.000 
29.000  33.000  0.000 
29.000  34.000  0.000 
29.000  35.000  0.000 
30.000  -35.000  0.000 
30.000  -34.000  0.000 
30.000  -33.000  0.000 
30.000  -32.000  0.000 
30.000  -31.000  0.000 
30.000  -30.000  0.000 
30.000  -29.000  0.000 
30.000  -28.000  0.000 
30.000  -27.000  0.000 
30.000  -26.000  0.000 
30.000  -25.000  0.000 
30.000  -24.000  0.000 
30.000  -23.000  0.000 
30.000  -22.000  0.000 
30.000  -21.000  0.000 
30.000  -20.000  0.000 
30.000  -19.000  0.000 
30.000  -18.000  0.000 
30.000  -17.000  0.000 
30.000  -16.000  0.000 
30.000  -15.000  0.000 
30.000  -14.000  0.000 
30.000  -13.000  0.000 
30.000  -12.000  0.000 
30.000  -11.000  0.000 
30.000  -10.000  0.000 
30.000  -9.000  0.000 
30.000  -8.000  0.000 
30.000  -7.000  0.000 
30.000  -6.000  0.000 
30.000  -5.000  0.000 
30.000  -4.000  0.000 
30.000  -3.000  0.000 
30.000  -2.000  0.000 
30.000  -1.000  0.000 
30.000  0.000  0.000 
30.000  1.000  0.000 
30.000  2.000  0.000 
30.000  3.000  0.000 
30.000  4.000  0.000 
30.000  5.000  0.000 
30.000  6.000  0.000 
30.000  7.000  0.000 
30.000  8.000  0.000 
30.000  9.000  0.000 
30.000  10.000  0.000 
30.000  11.000  0.000 
30.000  12.000  0.000 
30.000  13.000  0.000 
30.000  14.000  0.000 
30.000  15.000  0.000 
30.000  16.000  0.000 
30.000  17.000  0.000 
30.000  18.000  0.000 
30.000  19.000  0.000 
30.000  20.000  0.000 
30.000  21.000  0.000 
30.000  22.000  0.000 
30.000  23.000  0.000 
30.000  24.000  0.000 
30.000  25.000  0.000 
30.000  26.000  0.000 
30.000  27.000  0.000 
30.000  28.000  0.000 
30.000  29.000  0.000 
30.000  30.000  0.000 
30.000  31.000  0.000 
30.000  32.000  0.000 
30.000  33.000  0.000 
30.000  34.000  0.000 
30.000  35.000  0.000 
31.000  -35.000  0.000 
31.000  -34.000  0.000 
31.000  -33.000  0.000 
31.000  -32.000  0.000 
31.000  -31.000  0.000 
31.000  -30.000  0.000 
31.000  -29.000  0.000 
31.000  -28.000  0.000 
31.000  -27.000  0.000 
31.000  -26.000  0.000 
31.000  -25.000  0.000 
31.000  -24.000  0.000 
31.000  -23.000  0.000 
31.000  -22.000  0.000 
31.000  -21.000  0.000 
31.000  -20.000  0.000 
31.000  -19.000  0.000 
31.000  -18.000  0.000 
31.000  -17.000  0.000 
31.000  -16.000  0.000 
31.000  -15.000  0.000 
31.000  -14.000  0.000 
31.000  -13.000  0.000 
31.000  -12.000  0.000 
31.000  -11.000  0.000 
31.000  -10.000  0.000 
31.000  -9.000  0.000 
31.000  -8.000  0.000 
31.000  -7.000  0.000 
31.000  -6.000  0.000 
31.000  -5.000  0.000 
31.000  -4.000  0.000 
31.000  -3.000  0.000 
31.000  -2.000  0.000 
31.000  -1.000  0.000 
31.000  0.000  0.000 
31.000  1.000  0.000 
31.000  2.000  0.000 
31.000  3.000  0.000 
31.000  4.000  0.000 
31.000  5.000  0.000 
31.000  6.000  0.000 
31.000  7.000  0.000 
31.000  8.000  0.000 
31.000  9.000  0.000 
31.000  10.000  0.000 
31.000  11.000  0.000 
31.000  12.000  0.000 
31.000  13.000  0.000 
31.000  14.000  0.000 
31.000  15.000  0.000 
31.000  16.000  0.000 
31.000  17.000  0.000 
31.000  18.000  0.000 
31.000  19.000  0.000 
31.000  20.000  0.000 
31.000  21.000  0.000 
31.000  22.000  0.000 
31.000  23.000  0.000 
31.000  24.000  0.000 
31.000  25.000  0.000 
31.000  26.000  0.000 
31.000  27.000  0.000 
31.000  28.000  0.000 
31.000  29.000  0.000 
31.000  30.000  0.000 
31.000  31.000  0.000 
31.000  32.000  0.000 
31.000  33.000  0.000 
31.000  34.000  0.000 
31.000  35.000  0.000 
32.000  -35.000  0.000 
32.000  -34.000  0.000 
32.000  -33.000  0.000 
32.000  -32.000  0.000 
32.000  -31.000  0.000 
32.000  -30.000  0.000 
32.000  -29.000  0.000 
32.000  -28.000  0.000 
32.000  -27.000  0.000 
32.000  -26.000  0.000 
32.000  -25.000  0.000 
32.000  -24.000  0.000 
32.000  -23.000  0.000 
32.000  -22.000  0.000 
32.000  -21.000  0.000 
32.000  -20.000  0.000 
32.000  -19.000  0.000 
32.000  -18.000  0.000 
32.000  -17.000  0.000 
32.000  -16.000  0.000 
32.000  -15.000  0.000 
32.000  -14.000  0.000 
32.000  -13.000  0.000 
32.000  -12.000  0.000 
32.000  -11.000  0.000 
32.000  -10.000  0.000 
32.000  -9.000  0.000 
32.000  -8.000  0.000 
32.000  -7.000  0.000 
32.000  -6.000  0.000 
32.000  -5.000  0.000 
32.000  -4.000  0.000 
32.000  -3.000  0.000 
32.000  -2.000  0.000 
32.000  -1.000  0.000 
32.000  0.000  0.000 
32.000  1.000  0.000 
32.000  2.000  0.000 
32.000  3.000  0.000 
32.000  4.000  0.000 
32.000  5.000  0.000 
32.000  6.000  0.000 
32.000  7.000  0.000 
32.000  8.000  0.000 
32.000  9.000  0.000 
32.000  10.000  0.000 
32.000  11.000  0.000 
32.000  12.000  0.000 
32.000  13.000  0.000 
32.000  14.000  0.000 
32.000  15.000  0.000 
32.000  16.000  0.000 
32.000  17.000  0.000 
32.000  18.000  0.000 
32.000  19.000  0.000 
32.000  20.000  0.000 
32.000  21.000  0.000 
32.000  22.000  0.000 
32.000  23.000  0.000 
32.000  24.000  0.000 
32.000  25.000  0.000 
32.000  26.000  0.000 
32.000  27.000  0.000 
32.000  28.000  0.000 
32.000  29.000  0.000 
32.000  30.000  0.000 
32.000  31.000  0.000 
32.000  32.000  0.000 
32.000  33.000  0.000 
32.000  34.000  0.000 
32.000  35.000  0.000 
33.000  -35.000  0.000 
33.000  -34.000  0.000 
33.000  -33.000  0.000 
33.000  -32.000  0.000 
33.000  -31.000  0.000 
33.000  -30.000  0.000 
33.000  -29.000  0.000 
33.000  -28.000  0.000 
33.000  -27.000  0.000 
33.000  -26.000  0.000 
33.000  -25.000  0.000 
33.000  -24.000  0.000 
33.000  -23.000  0.000 
33.000  -22.000  0.000 
33.000  -21.000  0.000 
33.000  -20.000  0.000 
33.000  -19.000  0.000 
33.000  -18.000  0.000 
33.000  -17.000  0.000 
33.000  -16.000  0.000 
33.000  -15.000  0.000 
33.000  -14.000  0.000 
33.000  -13.000  0.000 
33.000  -12.000  0.000 
33.000  -11.000  0.000 
33.000  -10.000  0.000 
33.000  -9.000  0.000 
33.000  -8.000  0.000 
33.000  -7.000  0.000 
33.000  -6.000  0.000 
33.000  -5.000  0.000 
33.000  -4.000  0.000 
33.000  -3.000  0.000 
33.000  -2.000  0.000 
33.000  -1.000  0.000 
33.000  0.000  0.000 
33.000  1.000  0.000 
33.000  2.000  0.000 
33.000  3.000  0.000 
33.000  4.000  0.000 
33.000  5.000  0.000 
33.000  6.000  0.000 
33.000  7.000  0.000 
33.000  8.000  0.000 
33.000  9.000  0.000 
33.000  10.000  0.000 
33.000  11.000  0.000 
33.000  12.000  0.000 
33.000  13.000  0.000 
33.000  14.000  0.000 
33.000  15.000  0.000 
33.000  16.000  0.000 
33.000  17.000  0.000 
33.000  18.000  0.000 
33.000  19.000  0.000 
33.000  20.000  0.000 
33.000  21.000  0.000 
33.000  22.000  0.000 
33.000  23.000  0.000 
33.000  24.000  0.000 
33.000  25.000  0.000 
33.000  26.000  0.000 
33.000  27.000  0.000 
33.000  28.000  0.000 
33.000  29.000  0.000 
33.000  30.000  0.000 
33.000  31.000  0.000 
33.000  32.000  0.000 
33.000  33.000  0.000 
33.000  34.000  0.000 
33.000  35.000  0.000 
34.000  -35.000  0.000 
34.000  -34.000  0.000 
34.000  -33.000  0.000 
34.000  -32.000  0.000 
34.000  -31.000  0.000 
34.000  -30.000  0.000 
34.000  -29.000  0.000 
34.000  -28.000  0.000 
34.000  -27.000  0.000 
34.000  -26.000  0.000 
34.000  -25.000  0.000 
34.000  -24.000  0.000 
34.000  -23.000  0.000 
34.000  -22.000  0.000 
34.000  -21.000  0.000 
34.000  -20.000  0.000 
34.000  -19.000  0.000 
34.000  -18.000  0.000 
34.000  -17.000  0.000 
34.000  -16.000  0.000 
34.000  -15.000  0.000 
34.000  -14.000  0.000 
34.000  -13.000  0.000 
34.000  -12.000  0.000 
34.000  -11.000  0.000 
34.000  -10.000  0.000 
34.000  -9.000  0.000 
34.000  -8.000  0.000 
34.000  -7.000  0.000 
34.000  -6.000  0.000 
34.000  -5.000  0.000 
34.000  -4.000  0.000 
34.000  -3.000  0.000 
34.000  -2.000  0.000 
34.000  -1.000  0.000 
34.000  0.000  0.000 
34.000  1.000  0.000 
34.000  2.000  0.000 
34.000  3.000  0.000 
34.000  4.000  0.000 
34.000  5.000  0.000 
34.000  6.000  0.000 
34.000  7.000  0.000 
34.000  8.000  0.000 
34.000  9.000  0.000 
34.000  10.000  0.000 
34.000  11.000  0.000 
34.000  12.000  0.000 
34.000  13.000  0.000 
34.000  14.000  0.000 
34.000  15.000  0.000 
34.000  16.000  0.000 
34.000  17.000  0.000 
34.000  18.000  0.000 
34.000  19.000  0.000 
34.000  20.000  0.000 
34.000  21.000  0.000 
34.000  22.000  0.000 
34.000  23.000  0.000 
34.000  24.000  0.000 
34.000  25.000  0.000 
34.000  26.000  0.000 
34.000  27.000  0.000 
34.000  28.000  0.000 
34.000  29.000  0.000 
34.000  30.000  0.000 
34.000  31.000  0.000 
34.000  32.000  0.000 
34.000  33.000  0.000 
34.000  34.000  0.000 
34.000  35.000  0.000 
35.000  -35.000  0.000 
35.000  -34.000  0.000 
35.000  -33.000  0.000 
35.000  -32.000  0.000 
35.000  -31.000  0.000 
35.000  -30.000  0.000 
35.000  -29.000  0.000 
35.000  -28.000  0.000 
35.000  -27.000  0.000 
35.000  -26.000  0.000 
35.000  -25.000  0.000 
35.000  -24.000  0.000 
35.000  -23.000  0.000 
35.000  -22.000  0.000 
35.000  -21.000  0.000 
35.000  -20.000  0.000 
35.000  -19.000  0.000 
35.000  -18.000  0.000 
35.000  -17.000  0.000 
35.000  -16.000  0.000 
35.000  -15.000  0.000 
35.000  -14.000  0.000 
35.000  -13.000  0.000 
35.000  -12.000  0.000 
35.000  -11.000  0.000 
35.000  -10.000  0.000 
35.000  -9.000  0.000 
35.000  -8.000  0.000 
35.000  -7.000  0.000 
35.000  -6.000  0.000 
35.000  -5.000  0.000 
35.000  -4.000  0.000 
35.000  -3.000  0.000 
35.000  -2.000  0.000 
35.000  -1.000  0.000 
35.000  0.000  0.000 
35.000  1.000  0.000 
35.000  2.000  0.000 
35.000  3.000  0.000 
35.000  4.000  0.000 
35.000  5.000  0.000 
35.000  6.000  0.000 
35.000  7.000  0.000 
35.000  8.000  0.000 
35.000  9.000  0.000 
35.000  10.000  0.000 
35.000  11.000  0.000 
35.000  12.000  0.000 
35.000  13.000  0.000 
35.000  14.000  0.000 
35.000  15.000  0.000 
35.000  16.000  0.000 
35.000  17.000  -0.000 
35.000  18.000  0.000 
35.000  19.000  0.000 
35.000  20.000  0.000 
35.000  21.000  0.000 
35.000  22.000  0.000 
35.000  23.000  0.000 
35.000  24.000  0.000 
35.000  25.000  0.000 
35.000  26.000  0.000 
35.000  27.000  0.000 
35.000  28.000  0.000 
35.000  29.000  0.000 
35.000  30.000  0.000 
35.000  31.000  0.000 
35.000  32.000  0.000 
35.000  33.000  0.000 
35.000  34.000  0.000 
35.000  35.000  0.000 


==> cheb-Z2.csv <==
-35.000  -35.000  0.000 
-35.000  -34.000  0.000 
-35.000  -33.000  0.000 
-35.000  -32.000  0.000 
-35.000  -31.000  0.000 
-35.000  -30.000  0.000 
-35.000  -29.000  0.000 
-35.000  -28.000  0.000 
-35.000  -27.000  0.000 
-35.000  -26.000  0.000 
-35.000  -25.000  0.000 
-35.000  -24.000  0.000 
-35.000  -23.000  0.000 
-35.000  -22.000  0.000 
-35.000  -21.000  0.000 
-35.000  -20.000  0.000 
-35.000  -19.000  0.000 
-35.000  -18.000  0.000 
-35.000  -17.000  0.000 
-35.000  -16.000  0.000 
-35.000  -15.000  0.000 
-35.000  -14.000  0.000 
-35.000  -13.000  0.000 
-35.000  -12.000  0.000 
-35.000  -11.000  0.000 
-35.000  -10.000  0.000 
-35.000  -9.000  0.000 
-35.000  -8.000  0.000 
-35.000  -7.000  0.000 
-35.000  -6.000  0.000 
-35.000  -5.000  0.000 
-35.000  -4.000  0.000 
-35.000  -3.000  0.000 
-35.000  -2.000  0.000 
-35.000  -1.000  0.000 
-35.000  0.000  0.000 
-35.000  1.000  0.000 
-35.000  2.000  0.000 
-35.000  3.000  0.000 
-35.000  4.000  0.000 
-35.000  5.000  0.000 
-35.000  6.000  0.000 
-35.000  7.000  0.000 
-35.000  8.000  0.000 
-35.000  9.000  0.000 
-35.000  10.000  0.000 
-35.000  11.000  0.000 
-35.000  12.000  0.000 
-35.000  13.000  0.000 
-35.000  14.000  0.000 
-35.000  15.000  0.000 
-35.000  16.000  0.000 
-35.000  17.000  0.000 
-35.000  18.000  0.000 
-35.000  19.000  0.000 
-35.000  20.000  0.000 
-35.000  21.000  0.000 
-35.000  22.000  0.000 
-35.000  23.000  0.000 
-35.000  24.000  0.000 
-35.000  25.000  0.000 
-35.000  26.000  0.000 
-35.000  27.000  0.000 
-35.000  28.000  0.000 
-35.000  29.000  0.000 
-35.000  30.000  0.000 
-35.000  31.000  0.000 
-35.000  32.000  0.000 
-35.000  33.000  0.000 
-35.000  34.000  0.000 
-35.000  35.000  0.000 
-34.000  -35.000  0.000 
-34.000  -34.000  0.000 
-34.000  -33.000  0.000 
-34.000  -32.000  0.000 
-34.000  -31.000  0.000 
-34.000  -30.000  0.000 
-34.000  -29.000  0.000 
-34.000  -28.000  0.000 
-34.000  -27.000  0.000 
-34.000  -26.000  0.000 
-34.000  -25.000  0.000 
-34.000  -24.000  0.000 
-34.000  -23.000  0.000 
-34.000  -22.000  0.000 
-34.000  -21.000  0.000 
-34.000  -20.000  0.000 
-34.000  -19.000  0.000 
-34.000  -18.000  0.000 
-34.000  -17.000  0.000 
-34.000  -16.000  0.000 
-34.000  -15.000  0.000 
-34.000  -14.000  0.000 
-34.000  -13.000  0.000 
-34.000  -12.000  0.000 
-34.000  -11.000  0.000 
-34.000  -10.000  0.000 
-34.000  -9.000  0.000 
-34.000  -8.000  0.000 
-34.000  -7.000  0.000 
-34.000  -6.000  0.000 
-34.000  -5.000  0.000 
-34.000  -4.000  0.000 
-34.000  -3.000  0.000 
-34.000  -2.000  0.000 
-34.000  -1.000  0.000 
-34.000  0.000  0.000 
-34.000  1.000  0.000 
-34.000  2.000  0.000 
-34.000  3.000  0.000 
-34.000  4.000  0.000 
-34.000  5.000  0.000 
-34.000  6.000  0.000 
-34.000  7.000  0.000 
-34.000  8.000  0.000 
-34.000  9.000  0.000 
-34.000  10.000  0.000 
-34.000  11.000  0.000 
-34.000  12.000  0.000 
-34.000  13.000  0.000 
-34.000  14.000  0.000 
-34.000  15.000  0.000 
-34.000  16.000  0.000 
-34.000  17.000  0.000 
-34.000  18.000  0.000 
-34.000  19.000  0.000 
-34.000  20.000  0.000 
-34.000  21.000  0.000 
-34.000  22.000  0.000 
-34.000  23.000  0.000 
-34.000  24.000  0.000 
-34.000  25.000  0.000 
-34.000  26.000  0.000 
-34.000  27.000  0.000 
-34.000  28.000  0.000 
-34.000  29.000  0.000 
-34.000  30.000  0.000 
-34.000  31.000  0.000 
-34.000  32.000  0.000 
-34.000  33.000  0.000 
-34.000  34.000  0.000 
-34.000  35.000  0.000 
-33.000  -35.000  0.000 
-33.000  -34.000  0.000 
-33.000  -33.000  0.000 
-33.000  -32.000  0.000 
-33.000  -31.000  0.000 
-33.000  -30.000  0.000 
-33.000  -29.000  0.000 
-33.000  -28.000  0.000 
-33.000  -27.000  0.000 
-33.000  -26.000  0.000 
-33.000  -25.000  0.000 
-33.000  -24.000  0.000 
-33.000  -23.000  0.000 
-33.000  -22.000  0.000 
-33.000  -21.000  0.000 
-33.000  -20.000  0.000 
-33.000  -19.000  0.000 
-33.000  -18.000  0.000 
-33.000  -17.000  0.000 
-33.000  -16.000  0.000 
-33.000  -15.000  0.000 
-33.000  -14.000  0.000 
-33.000  -13.000  0.000 
-33.000  -12.000  0.000 
-33.000  -11.000  0.000 
-33.000  -10.000  0.000 
-33.000  -9.000  0.000 
-33.000  -8.000  0.000 
-33.000  -7.000  0.000 
-33.000  -6.000  0.000 
-33.000  -5.000  0.000 
-33.000  -4.000  0.000 
-33.000  -3.000  0.000 
-33.000  -2.000  0.000 
-33.000  -1.000  0.000 
-33.000  0.000  0.000 
-33.000  1.000  0.000 
-33.000  2.000  0.000 
-33.000  3.000  0.000 
-33.000  4.000  0.000 
-33.000  5.000  0.000 
-33.000  6.000  0.000 
-33.000  7.000  0.000 
-33.000  8.000  0.000 
-33.000  9.000  0.000 
-33.000  10.000  0.000 
-33.000  11.000  0.000 
-33.000  12.000  0.000 
-33.000  13.000  0.000 
-33.000  14.000  0.000 
-33.000  15.000  0.000 
-33.000  16.000  0.000 
-33.000  17.000  0.000 
-33.000  18.000  0.000 
-33.000  19.000  0.000 
-33.000  20.000  0.000 
-33.000  21.000  0.000 
-33.000  22.000  0.000 
-33.000  23.000  0.000 
-33.000  24.000  0.000 
-33.000  25.000  0.000 
-33.000  26.000  0.000 
-33.000  27.000  0.000 
-33.000  28.000  0.000 
-33.000  29.000  0.000 
-33.000  30.000  0.000 
-33.000  31.000  0.000 
-33.000  32.000  0.000 
-33.000  33.000  0.000 
-33.000  34.000  0.000 
-33.000  35.000  0.000 
-32.000  -35.000  0.000 
-32.000  -34.000  0.000 
-32.000  -33.000  0.000 
-32.000  -32.000  0.000 
-32.000  -31.000  0.000 
-32.000  -30.000  0.000 
-32.000  -29.000  0.000 
-32.000  -28.000  0.000 
-32.000  -27.000  0.000 
-32.000  -26.000  0.000 
-32.000  -25.000  0.000 
-32.000  -24.000  0.000 
-32.000  -23.000  0.000 
-32.000  -22.000  0.000 
-32.000  -21.000  0.000 
-32.000  -20.000  0.000 
-32.000  -19.000  0.000 
-32.000  -18.000  0.000 
-32.000  -17.000  0.000 
-32.000  -16.000  0.000 
-32.000  -15.000  0.000 
-32.000  -14.000  0.000 
-32.000  -13.000  0.000 
-32.000  -12.000  0.000 
-32.000  -11.000  0.000 
-32.000  -10.000  0.000 
-32.000  -9.000  0.000 
-32.000  -8.000  0.000 
-32.000  -7.000  0.000 
-32.000  -6.000  0.000 
-32.000  -5.000  0.000 
-32.000  -4.000  0.000 
-32.000  -3.000  0.000 
-32.000  -2.000  0.000 
-32.000  -1.000  0.000 
-32.000  0.000  0.001 
-32.000  1.000  0.000 
-32.000  2.000  0.000 
-32.000  3.000  0.000 
-32.000  4.000  0.000 
-32.000  5.000  0.000 
-32.000  6.000  0.000 
-32.000  7.000  0.000 
-32.000  8.000  0.000 
-32.000  9.000  0.000 
-32.000  10.000  0.000 
-32.000  11.000  0.000 
-32.000  12.000  0.000 
-32.000  13.000  0.000 
-32.000  14.000  0.000 
-32.000  15.000  0.000 
-32.000  16.000  0.000 
-32.000  17.000  0.000 
-32.000  18.000  0.000 
-32.000  19.000  0.000 
-32.000  20.000  0.000 
-32.000  21.000  0.000 
-32.000  22.000  0.000 
-32.000  23.000  0.000 
-32.000  24.000  0.000 
-32.000  25.000  0.000 
-32.000  26.000  0.000 
-32.000  27.000  0.000 
-32.000  28.000  0.000 
-32.000  29.000  0.000 
-32.000  30.000  0.000 
-32.000  31.000  0.000 
-32.000  32.000  0.000 
-32.000  33.000  0.000 
-32.000  34.000  0.000 
-32.000  35.000  0.000 
-31.000  -35.000  0.000 
-31.000  -34.000  0.000 
-31.000  -33.000  0.000 
-31.000  -32.000  0.000 
-31.000  -31.000  0.000 
-31.000  -30.000  0.000 
-31.000  -29.000  0.000 
-31.000  -28.000  0.000 
-31.000  -27.000  0.000 
-31.000  -26.000  0.000 
-31.000  -25.000  0.000 
-31.000  -24.000  0.000 
-31.000  -23.000  0.000 
-31.000  -22.000  0.000 
-31.000  -21.000  0.000 
-31.000  -20.000  0.000 
-31.000  -19.000  0.000 
-31.000  -18.000  0.000 
-31.000  -17.000  0.001 
-31.000  -16.000  0.000 
-31.000  -15.000  0.000 
-31.000  -14.000  0.000 
-31.000  -13.000  0.000 
-31.000  -12.000  0.000 
-31.000  -11.000  0.000 
-31.000  -10.000  0.000 
-31.000  -9.000  0.001 
-31.000  -8.000  0.000 
-31.000  -7.000  0.001 
-31.000  -6.000  0.000 
-31.000  -5.000  0.000 
-31.000  -4.000  0.000 
-31.000  -3.000  0.000 
-31.000  -2.000  0.000 
-31.000  -1.000  0.000 
-31.000  0.000  0.000 
-31.000  1.000  0.000 
-31.000  2.000  0.000 
-31.000  3.000  0.000 
-31.000  4.000  0.000 
-31.000  5.000  0.000 
-31.000  6.000  0.000 
-31.000  7.000  0.001 
-31.000  8.000  0.000 
-31.000  9.000  0.001 
-31.000  10.000  0.000 
-31.000  11.000  0.000 
-31.000  12.000  0.000 
-31.000  13.000  0.000 
-31.000  14.000  0.000 
-31.000  15.000  0.000 
-31.000  16.000  0.000 
-31.000  17.000  0.001 
-31.000  18.000  0.000 
-31.000  19.000  0.000 
-31.000  20.000  0.000 
-31.000  21.000  0.000 
-31.000  22.000  0.000 
-31.000  23.000  0.000 
-31.000  24.000  0.000 
-31.000  25.000  0.000 
-31.000  26.000  0.000 
-31.000  27.000  0.000 
-31.000  28.000  0.000 
-31.000  29.000  0.000 
-31.000  30.000  0.000 
-31.000  31.000  0.000 
-31.000  32.000  0.000 
-31.000  33.000  0.000 
-31.000  34.000  0.000 
-31.000  35.000  0.000 
-30.000  -35.000  0.000 
-30.000  -34.000  0.000 
-30.000  -33.000  0.000 
-30.000  -32.000  0.000 
-30.000  -31.000  0.000 
-30.000  -30.000  0.000 
-30.000  -29.000  0.000 
-30.000  -28.000  0.000 
-30.000  -27.000  0.000 
-30.000  -26.000  0.000 
-30.000  -25.000  0.000 
-30.000  -24.000  0.000 
-30.000  -23.000  0.000 
-30.000  -22.000  0.000 
-30.000  -21.000  0.000 
-30.000  -20.000  0.000 
-30.000  -19.000  0.000 
-30.000  -18.000  0.001 
-30.000  -17.000  0.000 
-30.000  -16.000  0.000 
-30.000  -15.000  0.000 
-30.000  -14.000  0.000 
-30.000  -13.000  0.000 
-30.000  -12.000  0.001 
-30.000  -11.000  0.000 
-30.000  -10.000  0.001 
-30.000  -9.000  0.000 
-30.000  -8.000  0.000 
-30.000  -7.000  0.000 
-30.000  -6.000  0.000 
-30.000  -5.000  0.000 
-30.000  -4.000  0.000 
-30.000  -3.000  0.000 
-30.000  -2.000  0.000 
-30.000  -1.000  0.000 
-30.000  0.000  0.000 
-30.000  1.000  0.000 
-30.000  2.000  0.000 
-30.000  3.000  0.000 
-30.000  4.000  0.000 
-30.000  5.000  0.000 
-30.000  6.000  0.000 
-30.000  7.000  0.000 
-30.000  8.000  0.000 
-30.000  9.000  0.000 
-30.000  10.000  0.001 
-30.000  11.000  0.000 
-30.000  12.000  0.001 
-30.000  13.000  0.000 
-30.000  14.000  0.000 
-30.000  15.000  0.000 
-30.000  16.000  0.000 
-30.000  17.000  0.000 
-30.000  18.000  0.001 
-30.000  19.000  0.000 
-30.000  20.000  0.000 
-30.000  21.000  0.000 
-30.000  22.000  0.000 
-30.000  23.000  0.000 
-30.000  24.000  0.000 
-30.000  25.000  0.000 
-30.000  26.000  0.000 
-30.000  27.000  0.000 
-30.000  28.000  0.000 
-30.000  29.000  0.000 
-30.000  30.000  0.000 
-30.000  31.000  0.000 
-30.000  32.000  0.000 
-30.000  33.000  0.000 
-30.000  34.000  0.000 
-30.000  35.000  0.000 
-29.000  -35.000  0.000 
-29.000  -34.000  0.000 
-29.000  -33.000  0.000 
-29.000  -32.000  0.000 
-29.000  -31.000  0.000 
-29.000  -30.000  0.000 
-29.000  -29.000  0.000 
-29.000  -28.000  0.000 
-29.000  -27.000  0.000 
-29.000  -26.000  0.000 
-29.000  -25.000  0.000 
-29.000  -24.000  0.000 
-29.000  -23.000  0.000 
-29.000  -22.000  0.000 
-29.000  -21.000  0.001 
-29.000  -20.000  0.000 
-29.000  -19.000  0.000 
-29.000  -18.000  0.000 
-29.000  -17.000  0.000 
-29.000  -16.000  0.000 
-29.000  -15.000  0.001 
-29.000  -14.000  0.000 
-29.000  -13.000  0.000 
-29.000  -12.000  0.000 
-29.000  -11.000  0.000 
-29.000  -10.000  0.000 
-29.000  -9.000  0.000 
-29.000  -8.000  0.000 
-29.000  -7.000  0.000 
-29.000  -6.000  0.000 
-29.000  -5.000  0.000 
-29.000  -4.000  0.000 
-29.000  -3.000  0.000 
-29.000  -2.000  0.000 
-29.000  -1.000  0.000 
-29.000  0.000  0.000 
-29.000  1.000  0.000 
-29.000  2.000  0.000 
-29.000  3.000  0.000 
-29.000  4.000  0.000 
-29.000  5.000  0.000 
-29.000  6.000  0.000 
-29.000  7.000  0.000 
-29.000  8.000  0.000 
-29.000  9.000  0.000 
-29.000  10.000  0.000 
-29.000  11.000  0.000 
-29.000  12.000  0.000 
-29.000  13.000  0.000 
-29.000  14.000  0.000 
-29.000  15.000  0.001 
-29.000  16.000  0.000 
-29.000  17.000  0.000 
-29.000  18.000  0.000 
-29.000  19.000  0.000 
-29.000  20.000  0.000 
-29.000  21.000  0.001 
-29.000  22.000  0.000 
-29.000  23.000  0.000 
-29.000  24.000  0.000 
-29.000  25.000  0.000 
-29.000  26.000  0.000 
-29.000  27.000  0.000 
-29.000  28.000  0.000 
-29.000  29.000  0.000 
-29.000  30.000  0.000 
-29.000  31.000  0.000 
-29.000  32.000  0.000 
-29.000  33.000  0.000 
-29.000  34.000  0.000 
-29.000  35.000  0.000 
-28.000  -35.000  0.000 
-28.000  -34.000  0.000 
-28.000  -33.000  0.000 
-28.000  -32.000  0.000 
-28.000  -31.000  0.000 
-28.000  -30.000  0.000 
-28.000  -29.000  0.000 
-28.000  -28.000  0.000 
-28.000  -27.000  0.000 
-28.000  -26.000  0.000 
-28.000  -25.000  0.000 
-28.000  -24.000  0.000 
-28.000  -23.000  0.000 
-28.000  -22.000  0.002 
-28.000  -21.000  0.000 
-28.000  -20.000  0.000 
-28.000  -19.000  0.000 
-28.000  -18.000  0.001 
-28.000  -17.000  0.000 
-28.000  -16.000  0.001 
-28.000  -15.000  0.000 
-28.000  -14.000  0.000 
-28.000  -13.000  0.000 
-28.000  -12.000  0.000 
-28.000  -11.000  0.000 
-28.000  -10.000  0.000 
-28.000  -9.000  0.000 
-28.000  -8.000  0.000 
-28.000  -7.000  0.000 
-28.000  -6.000  0.000 
-28.000  -5.000  0.000 
-28.000  -4.000  0.000 
-28.000  -3.000  0.000 
-28.000  -2.000  0.000 
-28.000  -1.000  0.000 
-28.000  0.000  0.000 
-28.000  1.000  0.000 
-28.000  2.000  0.000 
-28.000  3.000  0.000 
-28.000  4.000  0.000 
-28.000  5.000  0.000 
-28.000  6.000  0.000 
-28.000  7.000  0.000 
-28.000  8.000  0.000 
-28.000  9.000  0.000 
-28.000  10.000  0.000 
-28.000  11.000  0.000 
-28.000  12.000  0.000 
-28.000  13.000  0.000 
-28.000  14.000  0.000 
-28.000  15.000  0.000 
-28.000  16.000  0.001 
-28.000  17.000  0.000 
-28.000  18.000  0.001 
-28.000  19.000  0.000 
-28.000  20.000  0.000 
-28.000  21.000  0.000 
-28.000  22.000  0.002 
-28.000  23.000  0.000 
-28.000  24.000  0.000 
-28.000  25.000  0.000 
-28.000  26.000  0.000 
-28.000  27.000  0.000 
-28.000  28.000  0.000 
-28.000  29.000  0.000 
-28.000  30.000  0.000 
-28.000  31.000  0.000 
-28.000  32.000  0.000 
-28.000  33.000  0.000 
-28.000  34.000  0.000 
-28.000  35.000  0.000 
-27.000  -35.000  0.000 
-27.000  -34.000  0.000 
-27.000  -33.000  0.000 
-27.000  -32.000  0.000 
-27.000  -31.000  0.000 
-27.000  -30.000  0.000 
-27.000  -29.000  0.000 
-27.000  -28.000  0.000 
-27.000  -27.000  0.000 
-27.000  -26.000  0.000 
-27.000  -25.000  0.000 
-27.000  -24.000  0.000 
-27.000  -23.000  0.002 
-27.000  -22.000  0.000 
-27.000  -21.000  0.000 
-27.000  -20.000  0.000 
-27.000  -19.000  0.001 
-27.000  -18.000  0.000 
-27.000  -17.000  0.000 
-27.000  -16.000  0.000 
-27.000  -15.000  0.000 
-27.000  -14.000  0.000 
-27.000  -13.000  0.000 
-27.000  -12.000  0.000 
-27.000  -11.000  0.000 
-27.000  -10.000  0.000 
-27.000  -9.000  0.000 
-27.000  -8.000  0.000 
-27.000  -7.000  0.000 
-27.000  -6.000  0.000 
-27.000  -5.000  0.000 
-27.000  -4.000  0.000 
-27.000  -3.000  0.000 
-27.000  -2.000  0.000 
-27.000  -1.000  0.000 
-27.000  0.000  0.000 
-27.000  1.000  0.000 
-27.000  2.000  0.000 
-27.000  3.000  0.000 
-27.000  4.000  0.000 
-27.000  5.000  0.000 
-27.000  6.000  0.000 
-27.000  7.000  0.000 
-27.000  8.000  0.000 
-27.000  9.000  0.000 
-27.000  10.000  0.000 
-27.000  11.000  0.000 
-27.000  12.000  0.000 
-27.000  13.000  0.000 
-27.000  14.000  0.000 
-27.000  15.000  0.000 
-27.000  16.000  0.000 
-27.000  17.000  0.000 
-27.000  18.000  0.000 
-27.000  19.000  0.001 
-27.000  20.000  0.000 
-27.000  21.000  0.000 
-27.000  22.000  0.000 
-27.000  23.000  0.002 
-27.000  24.000  0.000 
-27.000  25.000  0.000 
-27.000  26.000  0.000 
-27.000  27.000  0.000 
-27.000  28.000  0.000 
-27.000  29.000  0.000 
-27.000  30.000  0.000 
-27.000  31.000  0.000 
-27.000  32.000  0.000 
-27.000  33.000  0.000 
-27.000  34.000  0.000 
-27.000  35.000  0.000 
-26.000  -35.000  0.000 
-26.000  -34.000  0.000 
-26.000  -33.000  0.000 
-26.000  -32.000  0.000 
-26.000  -31.000  0.000 
-26.000  -30.000  0.000 
-26.000  -29.000  0.000 
-26.000  -28.000  0.000 
-26.000  -27.000  0.000 
-26.000  -26.000  0.000 
-26.000  -25.000  0.000 
-26.000  -24.000  0.003 
-26.000  -23.000  0.000 
-26.000  -22.000  0.001 
-26.000  -21.000  0.000 
-26.000  -20.000  0.001 
-26.000  -19.000  0.000 
-26.000  -18.000  0.000 
-26.000  -17.000  0.000 
-26.000  -16.000  0.000 
-26.000  -15.000  0.000 
-26.000  -14.000  0.000 
-26.000  -13.000  0.000 
-26.000  -12.000  0.000 
-26.000  -11.000  0.000 
-26.000  -10.000  0.000 
-26.000  -9.000  0.000 
-26.000  -8.000  0.000 
-26.000  -7.000  0.000 
-26.000  -6.000  0.000 
-26.000  -5.000  0.000 
-26.000  -4.000  0.000 
-26.000  -3.000  0.000 
-26.000  -2.000  0.000 
-26.000  -1.000  0.000 
-26.000  0.000  0.000 
-26.000  1.000  0.000 
-26.000  2.000  0.000 
-26.000  3.000  0.000 
-26.000  4.000  0.000 
-26.000  5.000  0.000 
-26.000  6.000  0.000 
-26.000  7.000  0.000 
-26.000  8.000  0.000 
-26.000  9.000  0.000 
-26.000  10.000  0.000 
-26.000  11.000  0.000 
-26.000  12.000  0.000 
-26.000  13.000  0.000 
-26.000  14.000  0.000 
-26.000  15.000  0.000 
-26.000  16.000  0.000 
-26.000  17.000  0.000 
-26.000  18.000  0.000 
-26.000  19.000  0.000 
-26.000  20.000  0.001 
-26.000  21.000  0.000 
-26.000  22.000  0.001 
-26.000  23.000  0.000 
-26.000  24.000  0.003 
-26.000  25.000  0.000 
-26.000  26.000  0.000 
-26.000  27.000  0.000 
-26.000  28.000  0.000 
-26.000  29.000  0.000 
-26.000  30.000  0.000 
-26.000  31.000  0.000 
-26.000  32.000  0.000 
-26.000  33.000  0.000 
-26.000  34.000  0.000 
-26.000  35.000  0.000 
-25.000  -35.000  0.000 
-25.000  -34.000  0.000 
-25.000  -33.000  0.000 
-25.000  -32.000  0.000 
-25.000  -31.000  0.000 
-25.000  -30.000  0.000 
-25.000  -29.000  0.000 
-25.000  -28.000  0.000 
-25.000  -27.000  0.000 
-25.000  -26.000  0.000 
-25.000  -25.000  0.003 
-25.000  -24.000  0.000 
-25.000  -23.000  0.003 
-25.000  -22.000  0.000 
-25.000  -21.000  0.000 
-25.000  -20.000  0.000 
-25.000  -19.000  0.001 
-25.000  -18.000  0.000 
-25.000  -17.000  0.000 
-25.000  -16.000  0.000 
-25.000  -15.000  0.001 
-25.000  -14.000  0.000 
-25.000  -13.000  0.000 
-25.000  -12.000  0.000 
-25.000  -11.000  0.000 
-25.000  -10.000  0.000 
-25.000  -9.000  0.000 
-25.000  -8.000  0.000 
-25.000  -7.000  0.000 
-25.000  -6.000  0.000 
-25.000  -5.000  0.000 
-25.000  -4.000  0.000 
-25.000  -3.000  0.000 
-25.000  -2.000  0.000 
-25.000  -1.000  0.000 
-25.000  0.000  0.000 
-25.000  1.000  0.000 
-25.000  2.000  0.000 
-25.000  3.000  0.000 
-25.000  4.000  0.000 
-25.000  5.000  0.000 
-25.000  6.000  0.000 
-25.000  7.000  0.000 
-25.000  8.000  0.000 
-25.000  9.000  0.000 
-25.000  10.000  0.000 
-25.000  11.000  0.000 
-25.000  12.000  0.000 
-25.000  13.000  0.000 
-25.000  14.000  0.000 
-25.000  15.000  0.001 
-25.000  16.000  0.000 
-25.000  17.000  0.000 
-25.000  18.000  0.000 
-25.000  19.000  0.001 
-25.000  20.000  0.000 
-25.000  21.000  0.000 
-25.000  22.000  0.000 
-25.000  23.000  0.003 
-25.000  24.000  0.000 
-25.000  25.000  0.003 
-25.000  26.000  0.000 
-25.000  27.000  0.000 
-25.000  28.000  0.000 
-25.000  29.000  0.000 
-25.000  30.000  0.000 
-25.000  31.000  0.000 
-25.000  32.000  0.000 
-25.000  33.000  0.000 
-25.000  34.000  0.000 
-25.000  35.000  0.000 
-24.000  -35.000  0.000 
-24.000  -34.000  0.000 
-24.000  -33.000  0.000 
-24.000  -32.000  0.000 
-24.000  -31.000  0.000 
-24.000  -30.000  0.000 
-24.000  -29.000  0.000 
-24.000  -28.000  0.000 
-24.000  -27.000  0.000 
-24.000  -26.000  0.003 
-24.000  -25.000  0.000 
-24.000  -24.000  0.003 
-24.000  -23.000  0.000 
-24.000  -22.000  0.000 
-24.000  -21.000  0.000 
-24.000  -20.000  0.000 
-24.000  -19.000  0.000 
-24.000  -18.000  0.001 
-24.000  -17.000  0.000 
-24.000  -16.000  0.000 
-24.000  -15.000  0.000 
-24.000  -14.000  0.000 
-24.000  -13.000  0.000 
-24.000  -12.000  0.000 
-24.000  -11.000  0.000 
-24.000  -10.000  0.000 
-24.000  -9.000  0.000 
-24.000  -8.000  0.000 
-24.000  -7.000  0.000 
-24.000  -6.000  0.000 
-24.000  -5.000  0.000 
-24.000  -4.000  0.000 
-24.000  -3.000  0.000 
-24.000  -2.000  0.000 
-24.000  -1.000  0.000 
-24.000  0.000  0.000 
-24.000  1.000  0.000 
-24.000  2.000  0.000 
-24.000  3.000  0.000 
-24.000  4.000  0.000 
-24.000  5.000  0.000 
-24.000  6.000  0.000 
-24.000  7.000  0.000 
-24.000  8.000  0.000 
-24.000  9.000  0.000 
-24.000  10.000  0.000 
-24.000  11.000  0.000 
-24.000  12.000  0.000 
-24.000  13.000  0.000 
-24.000  14.000  0.000 
-24.000  15.000  0.000 
-24.000  16.000  0.000 
-24.000  17.000  0.000 
-24.000  18.000  0.001 
-24.000  19.000  0.000 
-24.000  20.000  0.000 
-24.000  21.000  0.000 
-24.000  22.000  0.000 
-24.000  23.000  0.000 
-24.000  24.000  0.003 
-24.000  25.000  0.000 
-24.000  26.000  0.003 
-24.000  27.000  0.000 
-24.000  28.000  0.000 
-24.000  29.000  0.000 
-24.000  30.000  0.000 
-24.000  31.000  0.000 
-24.000  32.000  0.000 
-24.000  33.000  0.000 
-24.000  34.000  0.000 
-24.000  35.000  0.000 
-23.000  -35.000  0.000 
-23.000  -34.000  0.000 
-23.000  -33.000  0.000 
-23.000  -32.000  0.000 
-23.000  -31.000  0.000 
-23.000  -30.000  0.000 
-23.000  -29.000  0.000 
-23.000  -28.000  0.000 
-23.000  -27.000  0.002 
-23.000  -26.000  0.000 
-23.000  -25.000  0.003 
-23.000  -24.000  0.000 
-23.000  -23.000  0.001 
-23.000  -22.000  0.000 
-23.000  -21.000  0.000 
-23.000  -20.000  0.000 
-23.000  -19.000  0.000 
-23.000  -18.000  0.000 
-23.000  -17.000  0.000 
-23.000  -16.000  0.000 
-23.000  -15.000  0.000 
-23.000  -14.000  0.000 
-23.000  -13.000  0.000 
-23.000  -12.000  0.000 
-23.000  -11.000  0.000 
-23.000  -10.000  0.000 
-23.000  -9.000  0.000 
-23.000  -8.000  0.000 
-23.000  -7.000  0.000 
-23.000  -6.000  0.000 
-23.000  -5.000  0.000 
-23.000  -4.000  0.000 
-23.000  -3.000  0.000 
-23.000  -2.000  0.000 
-23.000  -1.000  0.000 
-23.000  0.000  0.000 
-23.000  1.000  0.000 
-23.000  2.000  0.000 
-23.000  3.000  0.000 
-23.000  4.000  0.000 
-23.000  5.000  0.000 
-23.000  6.000  0.000 
-23.000  7.000  0.000 
-23.000  8.000  0.000 
-23.000  9.000  0.000 
-23.000  10.000  0.000 
-23.000  11.000  0.000 
-23.000  12.000  0.000 
-23.000  13.000  0.000 
-23.000  14.000  0.000 
-23.000  15.000  0.000 
-23.000  16.000  0.000 
-23.000  17.000  0.000 
-23.000  18.000  0.000 
-23.000  19.000  0.000 
-23.000  20.000  0.000 
-23.000  21.000  0.000 
-23.000  22.000  0.000 
-23.000  23.000  0.001 
-23.000  24.000  0.000 
-23.000  25.000  0.003 
-23.000  26.000  0.000 
-23.000  27.000  0.002 
-23.000  28.000  0.000 
-23.000  29.000  0.000 
-23.000  30.000  0.000 
-23.000  31.000  0.000 
-23.000  32.000  0.000 
-23.000  33.000  0.000 
-23.000  34.000  0.000 
-23.000  35.000  0.000 
-22.000  -35.000  0.000 
-22.000  -34.000  0.000 
-22.000  -33.000  0.000 
-22.000  -32.000  0.000 
-22.000  -31.000  0.000 
-22.000  -30.000  0.000 
-22.000  -29.000  0.000 
-22.000  -28.000  0.002 
-22.000  -27.000  0.000 
-22.000  -26.000  0.001 
-22.000  -25.000  0.000 
-22.000  -24.000  0.000 
-22.000  -23.000  0.000 
-22.000  -22.000  0.001 
-22.000  -21.000  0.000 
-22.000  -20.000  0.000 
-22.000  -19.000  0.000 
-22.000  -18.000  0.000 
-22.000  -17.000  0.000 
-22.000  -16.000  0.000 
-22.000  -15.000  0.000 
-22.000  -14.000  0.000 
-22.000  -13.000  0.000 
-22.000  -12.000  0.000 
-22.000  -11.000  0.000 
-22.000  -10.000  0.000 
-22.000  -9.000  0.000 
-22.000  -8.000  0.000 
-22.000  -7.000  0.000 
-22.000  -6.000  0.000 
-22.000  -5.000  0.000 
-22.000  -4.000  0.000 
-22.000  -3.000  0.000 
-22.000  -2.000  0.000 
-22.000  -1.000  0.000 
-22.000  0.000  0.000 
-22.000  1.000  0.000 
-22.000  2.000  0.000 
-22.000  3.000  0.000 
-22.000  4.000  0.000 
-22.000  5.000  0.000 
-22.000  6.000  0.000 
-22.000  7.000  0.000 
-22.000  8.000  0.000 
-22.000  9.000  0.000 
-22.000  10.000  0.000 
-22.000  11.000  0.000 
-22.000  12.000  0.000 
-22.000  13.000  0.000 
-22.000  14.000  0.000 
-22.000  15.000  0.000 
-22.000  16.000  0.000 
-22.000  17.000  0.000 
-22.000  18.000  0.000 
-22.000  19.000  0.000 
-22.000  20.000  0.000 
-22.000  21.000  0.000 
-22.000  22.000  0.001 
-22.000  23.000  0.000 
-22.000  24.000  0.000 
-22.000  25.000  0.000 
-22.000  26.000  0.001 
-22.000  27.000  0.000 
-22.000  28.000  0.002 
-22.000  29.000  0.000 
-22.000  30.000  0.000 
-22.000  31.000  0.000 
-22.000  32.000  0.000 
-22.000  33.000  0.000 
-22.000  34.000  0.000 
-22.000  35.000  0.000 
-21.000  -35.000  0.000 
-21.000  -34.000  0.000 
-21.000  -33.000  0.000 
-21.000  -32.000  0.000 
-21.000  -31.000  0.000 
-21.000  -30.000  0.000 
-21.000  -29.000  0.001 
-21.000  -28.000  0.000 
-21.000  -27.000  0.000 
-21.000  -26.000  0.000 
-21.000  -25.000  0.000 
-21.000  -24.000  0.000 
-21.000  -23.000  0.000 
-21.000  -22.000  0.000 
-21.000  -21.000  0.000 
-21.000  -20.000  0.000 
-21.000  -19.000  0.000 
-21.000  -18.000  0.000 
-21.000  -17.000  0.000 
-21.000  -16.000  0.000 
-21.000  -15.000  0.000 
-21.000  -14.000  0.000 
-21.000  -13.000  0.000 
-21.000  -12.000  0.000 
-21.000  -11.000  0.000 
-21.000  -10.000  0.000 
-21.000  -9.000  0.000 
-21.000  -8.000  0.000 
-21.000  -7.000  0.000 
-21.000  -6.000  0.000 
-21.000  -5.000  0.000 
-21.000  -4.000  0.000 
-21.000  -3.000  0.000 
-21.000  -2.000  0.000 
-21.000  -1.000  0.000 
-21.000  0.000  0.000 
-21.000  1.000  0.000 
-21.000  2.000  0.000 
-21.000  3.000  0.000 
-21.000  4.000  0.000 
-21.000  5.000  0.000 
-21.000  6.000  0.000 
-21.000  7.000  0.000 
-21.000  8.000  0.000 
-21.000  9.000  0.000 
-21.000  10.000  0.000 
-21.000  11.000  0.000 
-21.000  12.000  0.000 
-21.000  13.000  0.000 
-21.000  14.000  0.000 
-21.000  15.000  0.000 
-21.000  16.000  0.000 
-21.000  17.000  0.000 
-21.000  18.000  0.000 
-21.000  19.000  0.000 
-21.000  20.000  0.000 
-21.000  21.000  0.000 
-21.000  22.000  0.000 
-21.000  23.000  0.000 
-21.000  24.000  0.000 
-21.000  25.000  0.000 
-21.000  26.000  0.000 
-21.000  27.000  0.000 
-21.000  28.000  0.000 
-21.000  29.000  0.001 
-21.000  30.000  0.000 
-21.000  31.000  0.000 
-21.000  32.000  0.000 
-21.000  33.000  0.000 
-21.000  34.000  0.000 
-21.000  35.000  0.000 
-20.000  -35.000  0.000 
-20.000  -34.000  0.000 
-20.000  -33.000  0.000 
-20.000  -32.000  0.000 
-20.000  -31.000  0.000 
-20.000  -30.000  0.000 
-20.000  -29.000  0.000 
-20.000  -28.000  0.000 
-20.000  -27.000  0.000 
-20.000  -26.000  0.001 
-20.000  -25.000  0.000 
-20.000  -24.000  0.000 
-20.000  -23.000  0.000 
-20.000  -22.000  0.000 
-20.000  -21.000  0.000 
-20.000  -20.000  0.001 
-20.000  -19.000  0.000 
-20.000  -18.000  0.000 
-20.000  -17.000  0.000 
-20.000  -16.000  0.000 
-20.000  -15.000  0.000 
-20.000  -14.000  0.000 
-20.000  -13.000  0.000 
-20.000  -12.000  0.000 
-20.000  -11.000  0.000 
-20.000  -10.000  0.000 
-20.000  -9.000  0.000 
-20.000  -8.000  0.000 
-20.000  -7.000  0.000 
-20.000  -6.000  0.000 
-20.000  -5.000  0.000 
-20.000  -4.000  0.000 
-20.000  -3.000  0.000 
-20.000  -2.000  0.000 
-20.000  -1.000  0.000 
-20.000  0.000  0.000 
-20.000  1.000  0.000 
-20.000  2.000  0.000 
-20.000  3.000  0.000 
-20.000  4.000  0.000 
-20.000  5.000  0.000 
-20.000  6.000  0.000 
-20.000  7.000  0.000 
-20.000  8.000  0.000 
-20.000  9.000  0.000 
-20.000  10.000  0.000 
-20.000  11.000  0.000 
-20.000  12.000  0.000 
-20.000  13.000  0.000 
-20.000  14.000  0.000 
-20.000  15.000  0.000 
-20.000  16.000  0.000 
-20.000  17.000  0.000 
-20.000  18.000  0.000 
-20.000  19.000  0.000 
-20.000  20.000  0.001 
-20.000  21.000  0.000 
-20.000  22.000  0.000 
-20.000  23.000  0.000 
-20.000  24.000  0.000 
-20.000  25.000  0.000 
-20.000  26.000  0.001 
-20.000  27.000  0.000 
-20.000  28.000  0.000 
-20.000  29.000  0.000 
-20.000  30.000  0.000 
-20.000  31.000  0.000 
-20.000  32.000  0.000 
-20.000  33.000  0.000 
-20.000  34.000  0.000 
-20.000  35.000  0.000 
-19.000  -35.000  0.000 
-19.000  -34.000  0.000 
-19.000  -33.000  0.000 
-19.000  -32.000  0.000 
-19.000  -31.000  0.000 
-19.000  -30.000  0.000 
-19.000  -29.000  0.000 
-19.000  -28.000  0.000 
-19.000  -27.000  0.001 
-19.000  -26.000  0.000 
-19.000  -25.000  0.001 
-19.000  -24.000  0.000 
-19.000  -23.000  0.000 
-19.000  -22.000  0.000 
-19.000  -21.000  0.000 
-19.000  -20.000  0.000 
-19.000  -19.000  0.000 
-19.000  -18.000  0.000 
-19.000  -17.000  0.000 
-19.000  -16.000  0.000 
-19.000  -15.000  0.000 
-19.000  -14.000  0.000 
-19.000  -13.000  0.000 
-19.000  -12.000  0.000 
-19.000  -11.000  0.000 
-19.000  -10.000  0.000 
-19.000  -9.000  0.000 
-19.000  -8.000  0.000 
-19.000  -7.000  0.000 
-19.000  -6.000  0.000 
-19.000  -5.000  0.000 
-19.000  -4.000  0.000 
-19.000  -3.000  0.000 
-19.000  -2.000  0.000 
-19.000  -1.000  0.000 
-19.000  0.000  0.000 
-19.000  1.000  0.000 
-19.000  2.000  0.000 
-19.000  3.000  0.000 
-19.000  4.000  0.000 
-19.000  5.000  0.000 
-19.000  6.000  0.000 
-19.000  7.000  0.000 
-19.000  8.000  0.000 
-19.000  9.000  0.000 
-19.000  10.000  0.000 
-19.000  11.000  0.000 
-19.000  12.000  0.000 
-19.000  13.000  0.000 
-19.000  14.000  0.000 
-19.000  15.000  0.000 
-19.000  16.000  0.000 
-19.000  17.000  0.000 
-19.000  18.000  0.000 
-19.000  19.000  0.000 
-19.000  20.000  0.000 
-19.000  21.000  0.000 
-19.000  22.000  0.000 
-19.000  23.000  0.000 
-19.000  24.000  0.000 
-19.000  25.000  0.001 
-19.000  26.000  0.000 
-19.000  27.000  0.001 
-19.000  28.000  0.000 
-19.000  29.000  0.000 
-19.000  30.000  0.000 
-19.000  31.000  0.000 
-19.000  32.000  0.000 
-19.000  33.000  0.000 
-19.000  34.000  0.000 
-19.000  35.000  0.000 
-18.000  -35.000  0.000 
-18.000  -34.000  0.000 
-18.000  -33.000  0.000 
-18.000  -32.000  0.000 
-18.000  -31.000  0.000 
-18.000  -30.000  0.001 
-18.000  -29.000  0.000 
-18.000  -28.000  0.001 
-18.000  -27.000  0.000 
-18.000  -26.000  0.000 
-18.000  -25.000  0.000 
-18.000  -24.000  0.001 
-18.000  -23.000  0.000 
-18.000  -22.000  0.000 
-18.000  -21.000  0.000 
-18.000  -20.000  0.000 
-18.000  -19.000  0.000 
-18.000  -18.000  0.000 
-18.000  -17.000  0.000 
-18.000  -16.000  0.000 
-18.000  -15.000  0.000 
-18.000  -14.000  0.000 
-18.000  -13.000  0.000 
-18.000  -12.000  0.000 
-18.000  -11.000  0.000 
-18.000  -10.000  0.000 
-18.000  -9.000  0.000 
-18.000  -8.000  0.000 
-18.000  -7.000  0.000 
-18.000  -6.000  0.000 
-18.000  -5.000  0.000 
-18.000  -4.000  0.000 
-18.000  -3.000  0.000 
-18.000  -2.000  0.000 
-18.000  -1.000  0.000 
-18.000  0.000  0.000 
-18.000  1.000  0.000 
-18.000  2.000  0.000 
-18.000  3.000  0.000 
-18.000  4.000  0.000 
-18.000  5.000  0.000 
-18.000  6.000  0.000 
-18.000  7.000  0.000 
-18.000  8.000  0.000 
-18.000  9.000  0.000 
-18.000  10.000  0.000 
-18.000  11.000  0.000 
-18.000  12.000  0.000 
-18.000  13.000  0.000 
-18.000  14.000  0.000 
-18.000  15.000  0.000 
-18.000  16.000  0.000 
-18.000  17.000  0.000 
-18.000  18.000  0.000 
-18.000  19.000  0.000 
-18.000  20.000  0.000 
-18.000  21.000  0.000 
-18.000  22.000  0.000 
-18.000  23.000  0.000 
-18.000  24.000  0.001 
-18.000  25.000  0.000 
-18.000  26.000  0.000 
-18.000  27.000  0.000 
-18.000  28.000  0.001 
-18.000  29.000  0.000 
-18.000  30.000  0.001 
-18.000  31.000  0.000 
-18.000  32.000  0.000 
-18.000  33.000  0.000 
-18.000  34.000  0.000 
-18.000  35.000  0.000 
-17.000  -35.000  0.000 
-17.000  -34.000  0.000 
-17.000  -33.000  0.000 
-17.000  -32.000  0.000 
-17.000  -31.000  0.001 
-17.000  -30.000  0.000 
-17.000  -29.000  0.000 
-17.000  -28.000  0.000 
-17.000  -27.000  0.000 
-17.000  -26.000  0.000 
-17.000  -25.000  0.000 
-17.000  -24.000  0.000 
-17.000  -23.000  0.000 
-17.000  -22.000  0.000 
-17.000  -21.000  0.000 
-17.000  -20.000  0.000 
-17.000  -19.000  0.000 
-17.000  -18.000  0.000 
-17.000  -17.000  0.000 
-17.000  -16.000  0.000 
-17.000  -15.000  0.000 
-17.000  -14.000  0.000 
-17.000  -13.000  0.000 
-17.000  -12.000  0.000 
-17.000  -11.000  0.000 
-17.000  -10.000  0.000 
-17.000  -9.000  0.000 
-17.000  -8.000  0.000 
-17.000  -7.000  0.000 
-17.000  -6.000  0.000 
-17.000  -5.000  0.000 
-17.000  -4.000  0.000 
-17.000  -3.000  0.000 
-17.000  -2.000  0.000 
-17.000  -1.000  0.000 
-17.000  0.000  0.000 
-17.000  1.000  0.000 
-17.000  2.000  0.000 
-17.000  3.000  0.000 
-17.000  4.000  0.000 
-17.000  5.000  0.000 
-17.000  6.000  0.000 
-17.000  7.000  0.000 
-17.000  8.000  0.000 
-17.000  9.000  0.000 
-17.000  10.000  0.000 
-17.000  11.000  0.000 
-17.000  12.000  0.000 
-17.000  13.000  0.000 
-17.000  14.000  0.000 
-17.000  15.000  0.000 
-17.000  16.000  0.000 
-17.000  17.000  0.000 
-17.000  18.000  0.000 
-17.000  19.000  0.000 
-17.000  20.000  0.000 
-17.000  21.000  0.000 
-17.000  22.000  0.000 
-17.000  23.000  0.000 
-17.000  24.000  0.000 
-17.000  25.000  0.000 
-17.000  26.000  0.000 
-17.000  27.000  0.000 
-17.000  28.000  0.000 
-17.000  29.000  0.000 
-17.000  30.000  0.000 
-17.000  31.000  0.001 
-17.000  32.000  0.000 
-17.000  33.000  0.000 
-17.000  34.000  0.000 
-17.000  35.000  0.000 
-16.000  -35.000  0.000 
-16.000  -34.000  0.000 
-16.000  -33.000  0.000 
-16.000  -32.000  0.000 
-16.000  -31.000  0.000 
-16.000  -30.000  0.000 
-16.000  -29.000  0.000 
-16.000  -28.000  0.001 
-16.000  -27.000  0.000 
-16.000  -26.000  0.000 
-16.000  -25.000  0.000 
-16.000  -24.000  0.000 
-16.000  -23.000  0.000 
-16.000  -22.000  0.000 
-16.000  -21.000  0.000 
-16.000  -20.000  0.000 
-16.000  -19.000  0.000 
-16.000  -18.000  0.000 
-16.000  -17.000  0.000 
-16.000  -16.000  0.000 
-16.000  -15.000  0.000 
-16.000  -14.000  0.000 
-16.000  -13.000  0.000 
-16.000  -12.000  0.000 
-16.000  -11.000  0.000 
-16.000  -10.000  0.000 
-16.000  -9.000  0.000 
-16.000  -8.000  0.000 
-16.000  -7.000  0.000 
-16.000  -6.000  0.000 
-16.000  -5.000  0.000 
-16.000  -4.000  0.000 
-16.000  -3.000  0.000 
-16.000  -2.000  0.000 
-16.000  -1.000  0.000 
-16.000  0.000  0.000 
-16.000  1.000  0.000 
-16.000  2.000  0.000 
-16.000  3.000  0.000 
-16.000  4.000  0.000 
-16.000  5.000  0.000 
-16.000  6.000  0.000 
-16.000  7.000  0.000 
-16.000  8.000  0.000 
-16.000  9.000  0.000 
-16.000  10.000  0.000 
-16.000  11.000  0.000 
-16.000  12.000  0.000 
-16.000  13.000  0.000 
-16.000  14.000  0.000 
-16.000  15.000  0.000 
-16.000  16.000  0.000 
-16.000  17.000  0.000 
-16.000  18.000  0.000 
-16.000  19.000  0.000 
-16.000  20.000  0.000 
-16.000  21.000  0.000 
-16.000  22.000  0.000 
-16.000  23.000  0.000 
-16.000  24.000  0.000 
-16.000  25.000  0.000 
-16.000  26.000  0.000 
-16.000  27.000  0.000 
-16.000  28.000  0.001 
-16.000  29.000  0.000 
-16.000  30.000  0.000 
-16.000  31.000  0.000 
-16.000  32.000  0.000 
-16.000  33.000  0.000 
-16.000  34.000  0.000 
-16.000  35.000  0.000 
-15.000  -35.000  0.000 
-15.000  -34.000  0.000 
-15.000  -33.000  0.000 
-15.000  -32.000  0.000 
-15.000  -31.000  0.000 
-15.000  -30.000  0.000 
-15.000  -29.000  0.001 
-15.000  -28.000  0.000 
-15.000  -27.000  0.000 
-15.000  -26.000  0.000 
-15.000  -25.000  0.001 
-15.000  -24.000  0.000 
-15.000  -23.000  0.000 
-15.000  -22.000  0.000 
-15.000  -21.000  0.000 
-15.000  -20.000  0.000 
-15.000  -19.000  0.000 
-15.000  -18.000  0.000 
-15.000  -17.000  0.000 
-15.000  -16.000  0.000 
-15.000  -15.000  0.000 
-15.000  -14.000  0.000 
-15.000  -13.000  0.000 
-15.000  -12.000  0.000 
-15.000  -11.000  0.000 
-15.000  -10.000  0.000 
-15.000  -9.000  0.000 
-15.000  -8.000  0.000 
-15.000  -7.000  0.000 
-15.000  -6.000  0.000 
-15.000  -5.000  0.000 
-15.000  -4.000  0.000 
-15.000  -3.000  0.000 
-15.000  -2.000  0.000 
-15.000  -1.000  0.000 
-15.000  0.000  0.000 
-15.000  1.000  0.000 
-15.000  2.000  0.000 
-15.000  3.000  0.000 
-15.000  4.000  0.000 
-15.000  5.000  0.000 
-15.000  6.000  0.000 
-15.000  7.000  0.000 
-15.000  8.000  0.000 
-15.000  9.000  0.000 
-15.000  10.000  0.000 
-15.000  11.000  0.000 
-15.000  12.000  0.000 
-15.000  13.000  0.000 
-15.000  14.000  0.000 
-15.000  15.000  0.000 
-15.000  16.000  0.000 
-15.000  17.000  0.000 
-15.000  18.000  0.000 
-15.000  19.000  0.000 
-15.000  20.000  0.000 
-15.000  21.000  0.000 
-15.000  22.000  0.000 
-15.000  23.000  0.000 
-15.000  24.000  0.000 
-15.000  25.000  0.001 
-15.000  26.000  0.000 
-15.000  27.000  0.000 
-15.000  28.000  0.000 
-15.000  29.000  0.001 
-15.000  30.000  0.000 
-15.000  31.000  0.000 
-15.000  32.000  0.000 
-15.000  33.000  0.000 
-15.000  34.000  0.000 
-15.000  35.000  0.000 
-14.000  -35.000  0.000 
-14.000  -34.000  0.000 
-14.000  -33.000  0.000 
-14.000  -32.000  0.000 
-14.000  -31.000  0.000 
-14.000  -30.000  0.000 
-14.000  -29.000  0.000 
-14.000  -28.000  0.000 
-14.000  -27.000  0.000 
-14.000  -26.000  0.000 
-14.000  -25.000  0.000 
-14.000  -24.000  0.000 
-14.000  -23.000  0.000 
-14.000  -22.000  0.000 
-14.000  -21.000  0.000 
-14.000  -20.000  0.000 
-14.000  -19.000  0.000 
-14.000  -18.000  0.000 
-14.000  -17.000  0.000 
-14.000  -16.000  0.000 
-14.000  -15.000  0.000 
-14.000  -14.000  0.000 
-14.000  -13.000  0.000 
-14.000  -12.000  0.000 
-14.000  -11.000  0.000 
-14.000  -10.000  0.000 
-14.000  -9.000  0.000 
-14.000  -8.000  0.000 
-14.000  -7.000  0.000 
-14.000  -6.000  0.000 
-14.000  -5.000  0.000 
-14.000  -4.000  0.000 
-14.000  -3.000  0.000 
-14.000  -2.000  0.000 
-14.000  -1.000  0.000 
-14.000  0.000  0.000 
-14.000  1.000  0.000 
-14.000  2.000  0.000 
-14.000  3.000  0.000 
-14.000  4.000  0.000 
-14.000  5.000  0.000 
-14.000  6.000  0.000 
-14.000  7.000  0.000 
-14.000  8.000  0.000 
-14.000  9.000  0.000 
-14.000  10.000  0.000 
-14.000  11.000  0.000 
-14.000  12.000  0.000 
-14.000  13.000  0.000 
-14.000  14.000  0.000 
-14.000  15.000  0.000 
-14.000  16.000  0.000 
-14.000  17.000  0.000 
-14.000  18.000  0.000 
-14.000  19.000  0.000 
-14.000  20.000  0.000 
-14.000  21.000  0.000 
-14.000  22.000  0.000 
-14.000  23.000  0.000 
-14.000  24.000  0.000 
-14.000  25.000  0.000 
-14.000  26.000  0.000 
-14.000  27.000  0.000 
-14.000  28.000  0.000 
-14.000  29.000  0.000 
-14.000  30.000  0.000 
-14.000  31.000  0.000 
-14.000  32.000  0.000 
-14.000  33.000  0.000 
-14.000  34.000  0.000 
-14.000  35.000  0.000 
-13.000  -35.000  0.000 
-13.000  -34.000  0.000 
-13.000  -33.000  0.000 
-13.000  -32.000  0.000 
-13.000  -31.000  0.000 
-13.000  -30.000  0.000 
-13.000  -29.000  0.000 
-13.000  -28.000  0.000 
-13.000  -27.000  0.000 
-13.000  -26.000  0.000 
-13.000  -25.000  0.000 
-13.000  -24.000  0.000 
-13.000  -23.000  0.000 
-13.000  -22.000  0.000 
-13.000  -21.000  0.000 
-13.000  -20.000  0.000 
-13.000  -19.000  0.000 
-13.000  -18.000  0.000 
-13.000  -17.000  0.000 
-13.000  -16.000  0.000 
-13.000  -15.000  0.000 
-13.000  -14.000  0.000 
-13.000  -13.000  0.000 
-13.000  -12.000  0.000 
-13.000  -11.000  0.000 
-13.000  -10.000  0.000 
-13.000  -9.000  0.000 
-13.000  -8.000  0.000 
-13.000  -7.000  0.000 
-13.000  -6.000  0.000 
-13.000  -5.000  0.000 
-13.000  -4.000  0.000 
-13.000  -3.000  0.000 
-13.000  -2.000  0.000 
-13.000  -1.000  0.000 
-13.000  0.000  0.000 
-13.000  1.000  0.000 
-13.000  2.000  0.000 
-13.000  3.000  0.000 
-13.000  4.000  0.000 
-13.000  5.000  0.000 
-13.000  6.000  0.000 
-13.000  7.000  0.000 
-13.000  8.000  0.000 
-13.000  9.000  0.000 
-13.000  10.000  0.000 
-13.000  11.000  0.000 
-13.000  12.000  0.000 
-13.000  13.000  0.000 
-13.000  14.000  0.000 
-13.000  15.000  0.000 
-13.000  16.000  0.000 
-13.000  17.000  0.000 
-13.000  18.000  0.000 
-13.000  19.000  0.000 
-13.000  20.000  0.000 
-13.000  21.000  0.000 
-13.000  22.000  0.000 
-13.000  23.000  0.000 
-13.000  24.000  0.000 
-13.000  25.000  0.000 
-13.000  26.000  0.000 
-13.000  27.000  0.000 
-13.000  28.000  0.000 
-13.000  29.000  0.000 
-13.000  30.000  0.000 
-13.000  31.000  0.000 
-13.000  32.000  0.000 
-13.000  33.000  0.000 
-13.000  34.000  0.000 
-13.000  35.000  0.000 
-12.000  -35.000  0.000 
-12.000  -34.000  0.000 
-12.000  -33.000  0.000 
-12.000  -32.000  0.000 
-12.000  -31.000  0.000 
-12.000  -30.000  0.001 
-12.000  -29.000  0.000 
-12.000  -28.000  0.000 
-12.000  -27.000  0.000 
-12.000  -26.000  0.000 
-12.000  -25.000  0.000 
-12.000  -24.000  0.000 
-12.000  -23.000  0.000 
-12.000  -22.000  0.000 
-12.000  -21.000  0.000 
-12.000  -20.000  0.000 
-12.000  -19.000  0.000 
-12.000  -18.000  0.000 
-12.000  -17.000  0.000 
-12.000  -16.000  0.000 
-12.000  -15.000  0.000 
-12.000  -14.000  0.000 
-12.000  -13.000  0.000 
-12.000  -12.000  0.000 
-12.000  -11.000  0.000 
-12.000  -10.000  0.000 
-12.000  -9.000  0.000 
-12.000  -8.000  0.000 
-12.000  -7.000  0.000 
-12.000  -6.000  0.000 
-12.000  -5.000  0.000 
-12.000  -4.000  0.000 
-12.000  -3.000  0.000 
-12.000  -2.000  0.000 
-12.000  -1.000  0.000 
-12.000  0.000  0.000 
-12.000  1.000  0.000 
-12.000  2.000  0.000 
-12.000  3.000  0.000 
-12.000  4.000  0.000 
-12.000  5.000  0.000 
-12.000  6.000  0.000 
-12.000  7.000  0.000 
-12.000  8.000  0.000 
-12.000  9.000  0.000 
-12.000  10.000  0.000 
-12.000  11.000  0.000 
-12.000  12.000  0.000 
-12.000  13.000  0.000 
-12.000  14.000  0.000 
-12.000  15.000  0.000 
-12.000  16.000  0.000 
-12.000  17.000  0.000 
-12.000  18.000  0.000 
-12.000  19.000  0.000 
-12.000  20.000  0.000 
-12.000  21.000  0.000 
-12.000  22.000  0.000 
-12.000  23.000  0.000 
-12.000  24.000  0.000 
-12.000  25.000  0.000 
-12.000  26.000  0.000 
-12.000  27.000  0.000 
-12.000  28.000  0.000 
-12.000  29.000  0.000 
-12.000  30.000  0.001 
-12.000  31.000  0.000 
-12.000  32.000  0.000 
-12.000  33.000  0.000 
-12.000  34.000  0.000 
-12.000  35.000  0.000 
-11.000  -35.000  0.000 
-11.000  -34.000  0.000 
-11.000  -33.000  0.000 
-11.000  -32.000  0.000 
-11.000  -31.000  0.000 
-11.000  -30.000  0.000 
-11.000  -29.000  0.000 
-11.000  -28.000  0.000 
-11.000  -27.000  0.000 
-11.000  -26.000  0.000 
-11.000  -25.000  0.000 
-11.000  -24.000  0.000 
-11.000  -23.000  0.000 
-11.000  -22.000  0.000 
-11.000  -21.000  0.000 
-11.000  -20.000  0.000 
-11.000  -19.000  0.000 
-11.000  -18.000  0.000 
-11.000  -17.000  0.000 
-11.000  -16.000  0.000 
-11.000  -15.000  0.000 
-11.000  -14.000  0.000 
-11.000  -13.000  0.000 
-11.000  -12.000  0.000 
-11.000  -11.000  0.000 
-11.000  -10.000  0.000 
-11.000  -9.000  0.000 
-11.000  -8.000  0.000 
-11.000  -7.000  0.000 
-11.000  -6.000  0.000 
-11.000  -5.000  0.000 
-11.000  -4.000  0.000 
-11.000  -3.000  0.000 
-11.000  -2.000  0.000 
-11.000  -1.000  0.000 
-11.000  0.000  0.000 
-11.000  1.000  0.000 
-11.000  2.000  0.000 
-11.000  3.000  0.000 
-11.000  4.000  0.000 
-11.000  5.000  0.000 
-11.000  6.000  0.000 
-11.000  7.000  0.000 
-11.000  8.000  0.000 
-11.000  9.000  0.000 
-11.000  10.000  0.000 
-11.000  11.000  0.000 
-11.000  12.000  0.000 
-11.000  13.000  0.000 
-11.000  14.000  0.000 
-11.000  15.000  0.000 
-11.000  16.000  0.000 
-11.000  17.000  0.000 
-11.000  18.000  0.000 
-11.000  19.000  0.000 
-11.000  20.000  0.000 
-11.000  21.000  0.000 
-11.000  22.000  0.000 
-11.000  23.000  0.000 
-11.000  24.000  0.000 
-11.000  25.000  0.000 
-11.000  26.000  0.000 
-11.000  27.000  0.000 
-11.000  28.000  0.000 
-11.000  29.000  0.000 
-11.000  30.000  0.000 
-11.000  31.000  0.000 
-11.000  32.000  0.000 
-11.000  33.000  0.000 
-11.000  34.000  0.000 
-11.000  35.000  0.000 
-10.000  -35.000  0.000 
-10.000  -34.000  0.000 
-10.000  -33.000  0.000 
-10.000  -32.000  0.000 
-10.000  -31.000  0.000 
-10.000  -30.000  0.001 
-10.000  -29.000  0.000 
-10.000  -28.000  0.000 
-10.000  -27.000  0.000 
-10.000  -26.000  0.000 
-10.000  -25.000  0.000 
-10.000  -24.000  0.000 
-10.000  -23.000  0.000 
-10.000  -22.000  0.000 
-10.000  -21.000  0.000 
-10.000  -20.000  0.000 
-10.000  -19.000  0.000 
-10.000  -18.000  0.000 
-10.000  -17.000  0.000 
-10.000  -16.000  0.000 
-10.000  -15.000  0.000 
-10.000  -14.000  0.000 
-10.000  -13.000  0.000 
-10.000  -12.000  0.000 
-10.000  -11.000  0.000 
-10.000  -10.000  0.000 
-10.000  -9.000  0.000 
-10.000  -8.000  0.000 
-10.000  -7.000  0.000 
-10.000  -6.000  0.000 
-10.000  -5.000  0.000 
-10.000  -4.000  0.000 
-10.000  -3.000  0.000 
-10.000  -2.000  0.000 
-10.000  -1.000  0.000 
-10.000  0.000  0.000 
-10.000  1.000  0.000 
-10.000  2.000  0.000 
-10.000  3.000  0.000 
-10.000  4.000  0.000 
-10.000  5.000  0.000 
-10.000  6.000  0.000 
-10.000  7.000  0.000 
-10.000  8.000  0.000 
-10.000  9.000  0.000 
-10.000  10.000  0.000 
-10.000  11.000  0.000 
-10.000  12.000  0.000 
-10.000  13.000  0.000 
-10.000  14.000  0.000 
-10.000  15.000  0.000 
-10.000  16.000  0.000 
-10.000  17.000  0.000 
-10.000  18.000  0.000 
-10.000  19.000  0.000 
-10.000  20.000  0.000 
-10.000  21.000  0.000 
-10.000  22.000  0.000 
-10.000  23.000  0.000 
-10.000  24.000  0.000 
-10.000  25.000  0.000 
-10.000  26.000  0.000 
-10.000  27.000  0.000 
-10.000  28.000  0.000 
-10.000  29.000  0.000 
-10.000  30.000  0.001 
-10.000  31.000  0.000 
-10.000  32.000  0.000 
-10.000  33.000  0.000 
-10.000  34.000  0.000 
-10.000  35.000  0.000 
-9.000  -35.000  0.000 
-9.000  -34.000  0.000 
-9.000  -33.000  0.000 
-9.000  -32.000  0.000 
-9.000  -31.000  0.001 
-9.000  -30.000  0.000 
-9.000  -29.000  0.000 
-9.000  -28.000  0.000 
-9.000  -27.000  0.000 
-9.000  -26.000  0.000 
-9.000  -25.000  0.000 
-9.000  -24.000  0.000 
-9.000  -23.000  0.000 
-9.000  -22.000  0.000 
-9.000  -21.000  0.000 
-9.000  -20.000  0.000 
-9.000  -19.000  0.000 
-9.000  -18.000  0.000 
-9.000  -17.000  0.000 
-9.000  -16.000  0.000 
-9.000  -15.000  0.000 
-9.000  -14.000  0.000 
-9.000  -13.000  0.000 
-9.000  -12.000  0.000 
-9.000  -11.000  0.000 
-9.000  -10.000  0.000 
-9.000  -9.000  0.000 
-9.000  -8.000  0.000 
-9.000  -7.000  0.000 
-9.000  -6.000  0.000 
-9.000  -5.000  0.000 
-9.000  -4.000  0.000 
-9.000  -3.000  0.000 
-9.000  -2.000  0.000 
-9.000  -1.000  0.000 
-9.000  0.000  0.000 
-9.000  1.000  0.000 
-9.000  2.000  0.000 
-9.000  3.000  0.000 
-9.000  4.000  0.000 
-9.000  5.000  0.000 
-9.000  6.000  0.000 
-9.000  7.000  0.000 
-9.000  8.000  0.000 
-9.000  9.000  0.000 
-9.000  10.000  0.000 
-9.000  11.000  0.000 
-9.000  12.000  0.000 
-9.000  13.000  0.000 
-9.000  14.000  0.000 
-9.000  15.000  0.000 
-9.000  16.000  0.000 
-9.000  17.000  0.000 
-9.000  18.000  0.000 
-9.000  19.000  0.000 
-9.000  20.000  0.000 
-9.000  21.000  0.000 
-9.000  22.000  0.000 
-9.000  23.000  0.000 
-9.000  24.000  0.000 
-9.000  25.000  0.000 
-9.000  26.000  0.000 
-9.000  27.000  0.000 
-9.000  28.000  0.000 
-9.000  29.000  0.000 
-9.000  30.000  0.000 
-9.000  31.000  0.001 
-9.000  32.000  0.000 
-9.000  33.000  0.000 
-9.000  34.000  0.000 
-9.000  35.000  0.000 
-8.000  -35.000  0.000 
-8.000  -34.000  0.000 
-8.000  -33.000  0.000 
-8.000  -32.000  0.000 
-8.000  -31.000  0.000 
-8.000  -30.000  0.000 
-8.000  -29.000  0.000 
-8.000  -28.000  0.000 
-8.000  -27.000  0.000 
-8.000  -26.000  0.000 
-8.000  -25.000  0.000 
-8.000  -24.000  0.000 
-8.000  -23.000  0.000 
-8.000  -22.000  0.000 
-8.000  -21.000  0.000 
-8.000  -20.000  0.000 
-8.000  -19.000  0.000 
-8.000  -18.000  0.000 
-8.000  -17.000  0.000 
-8.000  -16.000  0.000 
-8.000  -15.000  0.000 
-8.000  -14.000  0.000 
-8.000  -13.000  0.000 
-8.000  -12.000  0.000 
-8.000  -11.000  0.000 
-8.000  -10.000  0.000 
-8.000  -9.000  0.000 
-8.000  -8.000  0.000 
-8.000  -7.000  0.000 
-8.000  -6.000  0.000 
-8.000  -5.000  0.000 
-8.000  -4.000  0.000 
-8.000  -3.000  0.000 
-8.000  -2.000  0.000 
-8.000  -1.000  0.000 
-8.000  0.000  0.000 
-8.000  1.000  0.000 
-8.000  2.000  0.000 
-8.000  3.000  0.000 
-8.000  4.000  0.000 
-8.000  5.000  0.000 
-8.000  6.000  0.000 
-8.000  7.000  0.000 
-8.000  8.000  0.000 
-8.000  9.000  0.000 
-8.000  10.000  0.000 
-8.000  11.000  0.000 
-8.000  12.000  0.000 
-8.000  13.000  0.000 
-8.000  14.000  0.000 
-8.000  15.000  0.000 
-8.000  16.000  0.000 
-8.000  17.000  0.000 
-8.000  18.000  0.000 
-8.000  19.000  0.000 
-8.000  20.000  0.000 
-8.000  21.000  0.000 
-8.000  22.000  0.000 
-8.000  23.000  0.000 
-8.000  24.000  0.000 
-8.000  25.000  0.000 
-8.000  26.000  0.000 
-8.000  27.000  0.000 
-8.000  28.000  0.000 
-8.000  29.000  0.000 
-8.000  30.000  0.000 
-8.000  31.000  0.000 
-8.000  32.000  0.000 
-8.000  33.000  0.000 
-8.000  34.000  0.000 
-8.000  35.000  0.000 
-7.000  -35.000  0.000 
-7.000  -34.000  0.000 
-7.000  -33.000  0.000 
-7.000  -32.000  0.000 
-7.000  -31.000  0.001 
-7.000  -30.000  0.000 
-7.000  -29.000  0.000 
-7.000  -28.000  0.000 
-7.000  -27.000  0.000 
-7.000  -26.000  0.000 
-7.000  -25.000  0.000 
-7.000  -24.000  0.000 
-7.000  -23.000  0.000 
-7.000  -22.000  0.000 
-7.000  -21.000  0.000 
-7.000  -20.000  0.000 
-7.000  -19.000  0.000 
-7.000  -18.000  0.000 
-7.000  -17.000  0.000 
-7.000  -16.000  0.000 
-7.000  -15.000  0.000 
-7.000  -14.000  0.000 
-7.000  -13.000  0.000 
-7.000  -12.000  0.000 
-7.000  -11.000  0.000 
-7.000  -10.000  0.000 
-7.000  -9.000  0.000 
-7.000  -8.000  0.000 
-7.000  -7.000  0.000 
-7.000  -6.000  0.000 
-7.000  -5.000  0.000 
-7.000  -4.000  0.000 
-7.000  -3.000  0.000 
-7.000  -2.000  0.000 
-7.000  -1.000  0.000 
-7.000  0.000  0.000 
-7.000  1.000  0.000 
-7.000  2.000  0.000 
-7.000  3.000  0.000 
-7.000  4.000  0.000 
-7.000  5.000  0.000 
-7.000  6.000  0.000 
-7.000  7.000  0.000 
-7.000  8.000  0.000 
-7.000  9.000  0.000 
-7.000  10.000  0.000 
-7.000  11.000  0.000 
-7.000  12.000  0.000 
-7.000  13.000  0.000 
-7.000  14.000  0.000 
-7.000  15.000  0.000 
-7.000  16.000  0.000 
-7.000  17.000  0.000 
-7.000  18.000  0.000 
-7.000  19.000  0.000 
-7.000  20.000  0.000 
-7.000  21.000  0.000 
-7.000  22.000  0.000 
-7.000  23.000  0.000 
-7.000  24.000  0.000 
-7.000  25.000  0.000 
-7.000  26.000  0.000 
-7.000  27.000  0.000 
-7.000  28.000  0.000 
-7.000  29.000  0.000 
-7.000  30.000  0.000 
-7.000  31.000  0.001 
-7.000  32.000  0.000 
-7.000  33.000  0.000 
-7.000  34.000  0.000 
-7.000  35.000  0.000 
-6.000  -35.000  0.000 
-6.000  -34.000  0.000 
-6.000  -33.000  0.000 
-6.000  -32.000  0.000 
-6.000  -31.000  0.000 
-6.000  -30.000  0.000 
-6.000  -29.000  0.000 
-6.000  -28.000  0.000 
-6.000  -27.000  0.000 
-6.000  -26.000  0.000 
-6.000  -25.000  0.000 
-6.000  -24.000  0.000 
-6.000  -23.000  0.000 
-6.000  -22.000  0.000 
-6.000  -21.000  0.000 
-6.000  -20.000  0.000 
-6.000  -19.000  0.000 
-6.000  -18.000  0.000 
-6.000  -17.000  0.000 
-6.000  -16.000  0.000 
-6.000  -15.000  0.000 
-6.000  -14.000  0.000 
-6.000  -13.000  0.000 
-6.000  -12.000  0.000 
-6.000  -11.000  0.000 
-6.000  -10.000  0.000 
-6.000  -9.000  0.000 
-6.000  -8.000  0.000 
-6.000  -7.000  0.000 
-6.000  -6.000  0.000 
-6.000  -5.000  0.000 
-6.000  -4.000  0.000 
-6.000  -3.000  0.000 
-6.000  -2.000  0.000 
-6.000  -1.000  0.000 
-6.000  0.000  0.000 
-6.000  1.000  0.000 
-6.000  2.000  0.000 
-6.000  3.000  0.000 
-6.000  4.000  0.000 
-6.000  5.000  0.000 
-6.000  6.000  0.000 
-6.000  7.000  0.000 
-6.000  8.000  0.000 
-6.000  9.000  0.000 
-6.000  10.000  0.000 
-6.000  11.000  0.000 
-6.000  12.000  0.000 
-6.000  13.000  0.000 
-6.000  14.000  0.000 
-6.000  15.000  0.000 
-6.000  16.000  0.000 
-6.000  17.000  0.000 
-6.000  18.000  0.000 
-6.000  19.000  0.000 
-6.000  20.000  0.000 
-6.000  21.000  0.000 
-6.000  22.000  0.000 
-6.000  23.000  0.000 
-6.000  24.000  0.000 
-6.000  25.000  0.000 
-6.000  26.000  0.000 
-6.000  27.000  0.000 
-6.000  28.000  0.000 
-6.000  29.000  0.000 
-6.000  30.000  0.000 
-6.000  31.000  0.000 
-6.000  32.000  0.000 
-6.000  33.000  0.000 
-6.000  34.000  0.000 
-6.000  35.000  0.000 
-5.000  -35.000  0.000 
-5.000  -34.000  0.000 
-5.000  -33.000  0.000 
-5.000  -32.000  0.000 
-5.000  -31.000  0.000 
-5.000  -30.000  0.000 
-5.000  -29.000  0.000 
-5.000  -28.000  0.000 
-5.000  -27.000  0.000 
-5.000  -26.000  0.000 
-5.000  -25.000  0.000 
-5.000  -24.000  0.000 
-5.000  -23.000  0.000 
-5.000  -22.000  0.000 
-5.000  -21.000  0.000 
-5.000  -20.000  0.000 
-5.000  -19.000  0.000 
-5.000  -18.000  0.000 
-5.000  -17.000  0.000 
-5.000  -16.000  0.000 
-5.000  -15.000  0.000 
-5.000  -14.000  0.000 
-5.000  -13.000  0.000 
-5.000  -12.000  0.000 
-5.000  -11.000  0.000 
-5.000  -10.000  0.000 
-5.000  -9.000  0.000 
-5.000  -8.000  0.000 
-5.000  -7.000  0.000 
-5.000  -6.000  0.000 
-5.000  -5.000  0.000 
-5.000  -4.000  0.000 
-5.000  -3.000  0.000 
-5.000  -2.000  0.000 
-5.000  -1.000  0.000 
-5.000  0.000  0.000 
-5.000  1.000  0.000 
-5.000  2.000  0.000 
-5.000  3.000  0.000 
-5.000  4.000  0.000 
-5.000  5.000  0.000 
-5.000  6.000  0.000 
-5.000  7.000  0.000 
-5.000  8.000  0.000 
-5.000  9.000  0.000 
-5.000  10.000  0.000 
-5.000  11.000  0.000 
-5.000  12.000  0.000 
-5.000  13.000  0.000 
-5.000  14.000  0.000 
-5.000  15.000  0.000 
-5.000  16.000  0.000 
-5.000  17.000  0.000 
-5.000  18.000  0.000 
-5.000  19.000  0.000 
-5.000  20.000  0.000 
-5.000  21.000  0.000 
-5.000  22.000  0.000 
-5.000  23.000  0.000 
-5.000  24.000  0.000 
-5.000  25.000  0.000 
-5.000  26.000  0.000 
-5.000  27.000  0.000 
-5.000  28.000  0.000 
-5.000  29.000  0.000 
-5.000  30.000  0.000 
-5.000  31.000  0.000 
-5.000  32.000  0.000 
-5.000  33.000  0.000 
-5.000  34.000  0.000 
-5.000  35.000  0.000 
-4.000  -35.000  0.000 
-4.000  -34.000  0.000 
-4.000  -33.000  0.000 
-4.000  -32.000  0.000 
-4.000  -31.000  0.000 
-4.000  -30.000  0.000 
-4.000  -29.000  0.000 
-4.000  -28.000  0.000 
-4.000  -27.000  0.000 
-4.000  -26.000  0.000 
-4.000  -25.000  0.000 
-4.000  -24.000  0.000 
-4.000  -23.000  0.000 
-4.000  -22.000  0.000 
-4.000  -21.000  0.000 
-4.000  -20.000  0.000 
-4.000  -19.000  0.000 
-4.000  -18.000  0.000 
-4.000  -17.000  0.000 
-4.000  -16.000  0.000 
-4.000  -15.000  0.000 
-4.000  -14.000  0.000 
-4.000  -13.000  0.000 
-4.000  -12.000  0.000 
-4.000  -11.000  0.000 
-4.000  -10.000  0.000 
-4.000  -9.000  0.000 
-4.000  -8.000  0.000 
-4.000  -7.000  0.000 
-4.000  -6.000  0.000 
-4.000  -5.000  0.000 
-4.000  -4.000  0.000 
-4.000  -3.000  0.000 
-4.000  -2.000  0.000 
-4.000  -1.000  0.000 
-4.000  0.000  0.000 
-4.000  1.000  0.000 
-4.000  2.000  0.000 
-4.000  3.000  0.000 
-4.000  4.000  0.000 
-4.000  5.000  0.000 
-4.000  6.000  0.000 
-4.000  7.000  0.000 
-4.000  8.000  0.000 
-4.000  9.000  0.000 
-4.000  10.000  0.000 
-4.000  11.000  0.000 
-4.000  12.000  0.000 
-4.000  13.000  0.000 
-4.000  14.000  0.000 
-4.000  15.000  0.000 
-4.000  16.000  0.000 
-4.000  17.000  0.000 
-4.000  18.000  0.000 
-4.000  19.000  0.000 
-4.000  20.000  0.000 
-4.000  21.000  0.000 
-4.000  22.000  0.000 
-4.000  23.000  0.000 
-4.000  24.000  0.000 
-4.000  25.000  0.000 
-4.000  26.000  0.000 
-4.000  27.000  0.000 
-4.000  28.000  0.000 
-4.000  29.000  0.000 
-4.000  30.000  0.000 
-4.000  31.000  0.000 
-4.000  32.000  0.000 
-4.000  33.000  0.000 
-4.000  34.000  0.000 
-4.000  35.000  0.000 
-3.000  -35.000  0.000 
-3.000  -34.000  0.000 
-3.000  -33.000  0.000 
-3.000  -32.000  0.000 
-3.000  -31.000  0.000 
-3.000  -30.000  0.000 
-3.000  -29.000  0.000 
-3.000  -28.000  0.000 
-3.000  -27.000  0.000 
-3.000  -26.000  0.000 
-3.000  -25.000  0.000 
-3.000  -24.000  0.000 
-3.000  -23.000  0.000 
-3.000  -22.000  0.000 
-3.000  -21.000  0.000 
-3.000  -20.000  0.000 
-3.000  -19.000  0.000 
-3.000  -18.000  0.000 
-3.000  -17.000  0.000 
-3.000  -16.000  0.000 
-3.000  -15.000  0.000 
-3.000  -14.000  0.000 
-3.000  -13.000  0.000 
-3.000  -12.000  0.000 
-3.000  -11.000  0.000 
-3.000  -10.000  0.000 
-3.000  -9.000  0.000 
-3.000  -8.000  0.000 
-3.000  -7.000  0.000 
-3.000  -6.000  0.000 
-3.000  -5.000  0.000 
-3.000  -4.000  0.000 
-3.000  -3.000  0.000 
-3.000  -2.000  0.000 
-3.000  -1.000  0.000 
-3.000  0.000  0.000 
-3.000  1.000  0.000 
-3.000  2.000  0.000 
-3.000  3.000  0.000 
-3.000  4.000  0.000 
-3.000  5.000  0.000 
-3.000  6.000  0.000 
-3.000  7.000  0.000 
-3.000  8.000  0.000 
-3.000  9.000  0.000 
-3.000  10.000  0.000 
-3.000  11.000  0.000 
-3.000  12.000  0.000 
-3.000  13.000  0.000 
-3.000  14.000  0.000 
-3.000  15.000  0.000 
-3.000  16.000  0.000 
-3.000  17.000  0.000 
-3.000  18.000  0.000 
-3.000  19.000  0.000 
-3.000  20.000  0.000 
-3.000  21.000  0.000 
-3.000  22.000  0.000 
-3.000  23.000  0.000 
-3.000  24.000  0.000 
-3.000  25.000  0.000 
-3.000  26.000  0.000 
-3.000  27.000  0.000 
-3.000  28.000  0.000 
-3.000  29.000  0.000 
-3.000  30.000  0.000 
-3.000  31.000  0.000 
-3.000  32.000  0.000 
-3.000  33.000  0.000 
-3.000  34.000  0.000 
-3.000  35.000  0.000 
-2.000  -35.000  0.000 
-2.000  -34.000  0.000 
-2.000  -33.000  0.000 
-2.000  -32.000  0.000 
-2.000  -31.000  0.000 
-2.000  -30.000  0.000 
-2.000  -29.000  0.000 
-2.000  -28.000  0.000 
-2.000  -27.000  0.000 
-2.000  -26.000  0.000 
-2.000  -25.000  0.000 
-2.000  -24.000  0.000 
-2.000  -23.000  0.000 
-2.000  -22.000  0.000 
-2.000  -21.000  0.000 
-2.000  -20.000  0.000 
-2.000  -19.000  0.000 
-2.000  -18.000  0.000 
-2.000  -17.000  0.000 
-2.000  -16.000  0.000 
-2.000  -15.000  0.000 
-2.000  -14.000  0.000 
-2.000  -13.000  0.000 
-2.000  -12.000  0.000 
-2.000  -11.000  0.000 
-2.000  -10.000  0.000 
-2.000  -9.000  0.000 
-2.000  -8.000  0.000 
-2.000  -7.000  0.000 
-2.000  -6.000  0.000 
-2.000  -5.000  0.000 
-2.000  -4.000  0.000 
-2.000  -3.000  0.000 
-2.000  -2.000  0.000 
-2.000  -1.000  0.000 
-2.000  0.000  0.000 
-2.000  1.000  0.000 
-2.000  2.000  0.000 
-2.000  3.000  0.000 
-2.000  4.000  0.000 
-2.000  5.000  0.000 
-2.000  6.000  0.000 
-2.000  7.000  0.000 
-2.000  8.000  0.000 
-2.000  9.000  0.000 
-2.000  10.000  0.000 
-2.000  11.000  0.000 
-2.000  12.000  0.000 
-2.000  13.000  0.000 
-2.000  14.000  0.000 
-2.000  15.000  0.000 
-2.000  16.000  0.000 
-2.000  17.000  0.000 
-2.000  18.000  0.000 
-2.000  19.000  0.000 
-2.000  20.000  0.000 
-2.000  21.000  0.000 
-2.000  22.000  0.000 
-2.000  23.000  0.000 
-2.000  24.000  0.000 
-2.000  25.000  0.000 
-2.000  26.000  0.000 
-2.000  27.000  0.000 
-2.000  28.000  0.000 
-2.000  29.000  0.000 
-2.000  30.000  0.000 
-2.000  31.000  0.000 
-2.000  32.000  0.000 
-2.000  33.000  0.000 
-2.000  34.000  0.000 
-2.000  35.000  0.000 
-1.000  -35.000  0.000 
-1.000  -34.000  0.000 
-1.000  -33.000  0.000 
-1.000  -32.000  0.000 
-1.000  -31.000  0.000 
-1.000  -30.000  0.000 
-1.000  -29.000  0.000 
-1.000  -28.000  0.000 
-1.000  -27.000  0.000 
-1.000  -26.000  0.000 
-1.000  -25.000  0.000 
-1.000  -24.000  0.000 
-1.000  -23.000  0.000 
-1.000  -22.000  0.000 
-1.000  -21.000  0.000 
-1.000  -20.000  0.000 
-1.000  -19.000  0.000 
-1.000  -18.000  0.000 
-1.000  -17.000  0.000 
-1.000  -16.000  0.000 
-1.000  -15.000  0.000 
-1.000  -14.000  0.000 
-1.000  -13.000  0.000 
-1.000  -12.000  0.000 
-1.000  -11.000  0.000 
-1.000  -10.000  0.000 
-1.000  -9.000  0.000 
-1.000  -8.000  0.000 
-1.000  -7.000  0.000 
-1.000  -6.000  0.000 
-1.000  -5.000  0.000 
-1.000  -4.000  0.000 
-1.000  -3.000  0.000 
-1.000  -2.000  0.000 
-1.000  -1.000  0.000 
-1.000  0.000  0.000 
-1.000  1.000  0.000 
-1.000  2.000  0.000 
-1.000  3.000  0.000 
-1.000  4.000  0.000 
-1.000  5.000  0.000 
-1.000  6.000  0.000 
-1.000  7.000  0.000 
-1.000  8.000  0.000 
-1.000  9.000  0.000 
-1.000  10.000  0.000 
-1.000  11.000  0.000 
-1.000  12.000  0.000 
-1.000  13.000  0.000 
-1.000  14.000  0.000 
-1.000  15.000  0.000 
-1.000  16.000  0.000 
-1.000  17.000  0.000 
-1.000  18.000  0.000 
-1.000  19.000  0.000 
-1.000  20.000  0.000 
-1.000  21.000  0.000 
-1.000  22.000  0.000 
-1.000  23.000  0.000 
-1.000  24.000  0.000 
-1.000  25.000  0.000 
-1.000  26.000  0.000 
-1.000  27.000  0.000 
-1.000  28.000  0.000 
-1.000  29.000  0.000 
-1.000  30.000  0.000 
-1.000  31.000  0.000 
-1.000  32.000  0.000 
-1.000  33.000  0.000 
-1.000  34.000  0.000 
-1.000  35.000  0.000 
0.000  -35.000  0.000 
0.000  -34.000  0.000 
0.000  -33.000  0.000 
0.000  -32.000  0.001 
0.000  -31.000  0.000 
0.000  -30.000  0.000 
0.000  -29.000  0.000 
0.000  -28.000  0.000 
0.000  -27.000  0.000 
0.000  -26.000  0.000 
0.000  -25.000  0.000 
0.000  -24.000  0.000 
0.000  -23.000  0.000 
0.000  -22.000  0.000 
0.000  -21.000  0.000 
0.000  -20.000  0.000 
0.000  -19.000  0.000 
0.000  -18.000  0.000 
0.000  -17.000  0.000 
0.000  -16.000  0.000 
0.000  -15.000  0.000 
0.000  -14.000  0.000 
0.000  -13.000  0.000 
0.000  -12.000  0.000 
0.000  -11.000  0.000 
0.000  -10.000  0.000 
0.000  -9.000  0.000 
0.000  -8.000  0.000 
0.000  -7.000  0.000 
0.000  -6.000  0.000 
0.000  -5.000  0.000 
0.000  -4.000  0.000 
0.000  -3.000  0.000 
0.000  -2.000  0.000 
0.000  -1.000  0.000 
0.000  0.000  0.000 
0.000  1.000  0.000 
0.000  2.000  0.000 
0.000  3.000  0.000 
0.000  4.000  0.000 
0.000  5.000  0.000 
0.000  6.000  0.000 
0.000  7.000  0.000 
0.000  8.000  0.000 
0.000  9.000  0.000 
0.000  10.000  0.000 
0.000  11.000  0.000 
0.000  12.000  0.000 
0.000  13.000  0.000 
0.000  14.000  0.000 
0.000  15.000  0.000 
0.000  16.000  0.000 
0.000  17.000  0.000 
0.000  18.000  0.000 
0.000  19.000  0.000 
0.000  20.000  0.000 
0.000  21.000  0.000 
0.000  22.000  0.000 
0.000  23.000  0.000 
0.000  24.000  0.000 
0.000  25.000  0.000 
0.000  26.000  0.000 
0.000  27.000  0.000 
0.000  28.000  0.000 
0.000  29.000  0.000 
0.000  30.000  0.000 
0.000  31.000  0.000 
0.000  32.000  0.001 
0.000  33.000  0.000 
0.000  34.000  0.000 
0.000  35.000  0.000 
1.000  -35.000  0.000 
1.000  -34.000  0.000 
1.000  -33.000  0.000 
1.000  -32.000  0.000 
1.000  -31.000  0.000 
1.000  -30.000  0.000 
1.000  -29.000  0.000 
1.000  -28.000  0.000 
1.000  -27.000  0.000 
1.000  -26.000  0.000 
1.000  -25.000  0.000 
1.000  -24.000  0.000 
1.000  -23.000  0.000 
1.000  -22.000  0.000 
1.000  -21.000  0.000 
1.000  -20.000  0.000 
1.000  -19.000  0.000 
1.000  -18.000  0.000 
1.000  -17.000  0.000 
1.000  -16.000  0.000 
1.000  -15.000  0.000 
1.000  -14.000  0.000 
1.000  -13.000  0.000 
1.000  -12.000  0.000 
1.000  -11.000  0.000 
1.000  -10.000  0.000 
1.000  -9.000  0.000 
1.000  -8.000  0.000 
1.000  -7.000  0.000 
1.000  -6.000  0.000 
1.000  -5.000  0.000 
1.000  -4.000  0.000 
1.000  -3.000  0.000 
1.000  -2.000  0.000 
1.000  -1.000  0.000 
1.000  0.000  0.000 
1.000  1.000  0.000 
1.000  2.000  0.000 
1.000  3.000  0.000 
1.000  4.000  0.000 
1.000  5.000  0.000 
1.000  6.000  0.000 
1.000  7.000  0.000 
1.000  8.000  0.000 
1.000  9.000  0.000 
1.000  10.000  0.000 
1.000  11.000  0.000 
1.000  12.000  0.000 
1.000  13.000  0.000 
1.000  14.000  0.000 
1.000  15.000  0.000 
1.000  16.000  0.000 
1.000  17.000  0.000 
1.000  18.000  0.000 
1.000  19.000  0.000 
1.000  20.000  0.000 
1.000  21.000  0.000 
1.000  22.000  0.000 
1.000  23.000  0.000 
1.000  24.000  0.000 
1.000  25.000  0.000 
1.000  26.000  0.000 
1.000  27.000  0.000 
1.000  28.000  0.000 
1.000  29.000  0.000 
1.000  30.000  0.000 
1.000  31.000  0.000 
1.000  32.000  0.000 
1.000  33.000  0.000 
1.000  34.000  0.000 
1.000  35.000  0.000 
2.000  -35.000  0.000 
2.000  -34.000  0.000 
2.000  -33.000  0.000 
2.000  -32.000  0.000 
2.000  -31.000  0.000 
2.000  -30.000  0.000 
2.000  -29.000  0.000 
2.000  -28.000  0.000 
2.000  -27.000  0.000 
2.000  -26.000  0.000 
2.000  -25.000  0.000 
2.000  -24.000  0.000 
2.000  -23.000  0.000 
2.000  -22.000  0.000 
2.000  -21.000  0.000 
2.000  -20.000  0.000 
2.000  -19.000  0.000 
2.000  -18.000  0.000 
2.000  -17.000  0.000 
2.000  -16.000  0.000 
2.000  -15.000  0.000 
2.000  -14.000  0.000 
2.000  -13.000  0.000 
2.000  -12.000  0.000 
2.000  -11.000  0.000 
2.000  -10.000  0.000 
2.000  -9.000  0.000 
2.000  -8.000  0.000 
2.000  -7.000  0.000 
2.000  -6.000  0.000 
2.000  -5.000  0.000 
2.000  -4.000  0.000 
2.000  -3.000  0.000 
2.000  -2.000  0.000 
2.000  -1.000  0.000 
2.000  0.000  0.000 
2.000  1.000  0.000 
2.000  2.000  0.000 
2.000  3.000  0.000 
2.000  4.000  0.000 
2.000  5.000  0.000 
2.000  6.000  0.000 
2.000  7.000  0.000 
2.000  8.000  0.000 
2.000  9.000  0.000 
2.000  10.000  0.000 
2.000  11.000  0.000 
2.000  12.000  0.000 
2.000  13.000  0.000 
2.000  14.000  0.000 
2.000  15.000  0.000 
2.000  16.000  0.000 
2.000  17.000  0.000 
2.000  18.000  0.000 
2.000  19.000  0.000 
2.000  20.000  0.000 
2.000  21.000  0.000 
2.000  22.000  0.000 
2.000  23.000  0.000 
2.000  24.000  0.000 
2.000  25.000  0.000 
2.000  26.000  0.000 
2.000  27.000  0.000 
2.000  28.000  0.000 
2.000  29.000  0.000 
2.000  30.000  0.000 
2.000  31.000  0.000 
2.000  32.000  0.000 
2.000  33.000  0.000 
2.000  34.000  0.000 
2.000  35.000  0.000 
3.000  -35.000  0.000 
3.000  -34.000  0.000 
3.000  -33.000  0.000 
3.000  -32.000  0.000 
3.000  -31.000  0.000 
3.000  -30.000  0.000 
3.000  -29.000  0.000 
3.000  -28.000  0.000 
3.000  -27.000  0.000 
3.000  -26.000  0.000 
3.000  -25.000  0.000 
3.000  -24.000  0.000 
3.000  -23.000  0.000 
3.000  -22.000  0.000 
3.000  -21.000  0.000 
3.000  -20.000  0.000 
3.000  -19.000  0.000 
3.000  -18.000  0.000 
3.000  -17.000  0.000 
3.000  -16.000  0.000 
3.000  -15.000  0.000 
3.000  -14.000  0.000 
3.000  -13.000  0.000 
3.000  -12.000  0.000 
3.000  -11.000  0.000 
3.000  -10.000  0.000 
3.000  -9.000  0.000 
3.000  -8.000  0.000 
3.000  -7.000  0.000 
3.000  -6.000  0.000 
3.000  -5.000  0.000 
3.000  -4.000  0.000 
3.000  -3.000  0.000 
3.000  -2.000  0.000 
3.000  -1.000  0.000 
3.000  0.000  0.000 
3.000  1.000  0.000 
3.000  2.000  0.000 
3.000  3.000  0.000 
3.000  4.000  0.000 
3.000  5.000  0.000 
3.000  6.000  0.000 
3.000  7.000  0.000 
3.000  8.000  0.000 
3.000  9.000  0.000 
3.000  10.000  0.000 
3.000  11.000  0.000 
3.000  12.000  0.000 
3.000  13.000  0.000 
3.000  14.000  0.000 
3.000  15.000  0.000 
3.000  16.000  0.000 
3.000  17.000  0.000 
3.000  18.000  0.000 
3.000  19.000  0.000 
3.000  20.000  0.000 
3.000  21.000  0.000 
3.000  22.000  0.000 
3.000  23.000  0.000 
3.000  24.000  0.000 
3.000  25.000  0.000 
3.000  26.000  0.000 
3.000  27.000  0.000 
3.000  28.000  0.000 
3.000  29.000  0.000 
3.000  30.000  0.000 
3.000  31.000  0.000 
3.000  32.000  0.000 
3.000  33.000  0.000 
3.000  34.000  0.000 
3.000  35.000  0.000 
4.000  -35.000  0.000 
4.000  -34.000  0.000 
4.000  -33.000  0.000 
4.000  -32.000  0.000 
4.000  -31.000  0.000 
4.000  -30.000  0.000 
4.000  -29.000  0.000 
4.000  -28.000  0.000 
4.000  -27.000  0.000 
4.000  -26.000  0.000 
4.000  -25.000  0.000 
4.000  -24.000  0.000 
4.000  -23.000  0.000 
4.000  -22.000  0.000 
4.000  -21.000  0.000 
4.000  -20.000  0.000 
4.000  -19.000  0.000 
4.000  -18.000  0.000 
4.000  -17.000  0.000 
4.000  -16.000  0.000 
4.000  -15.000  0.000 
4.000  -14.000  0.000 
4.000  -13.000  0.000 
4.000  -12.000  0.000 
4.000  -11.000  0.000 
4.000  -10.000  0.000 
4.000  -9.000  0.000 
4.000  -8.000  0.000 
4.000  -7.000  0.000 
4.000  -6.000  0.000 
4.000  -5.000  0.000 
4.000  -4.000  0.000 
4.000  -3.000  0.000 
4.000  -2.000  0.000 
4.000  -1.000  0.000 
4.000  0.000  0.000 
4.000  1.000  0.000 
4.000  2.000  0.000 
4.000  3.000  0.000 
4.000  4.000  0.000 
4.000  5.000  0.000 
4.000  6.000  0.000 
4.000  7.000  0.000 
4.000  8.000  0.000 
4.000  9.000  0.000 
4.000  10.000  0.000 
4.000  11.000  0.000 
4.000  12.000  0.000 
4.000  13.000  0.000 
4.000  14.000  0.000 
4.000  15.000  0.000 
4.000  16.000  0.000 
4.000  17.000  0.000 
4.000  18.000  0.000 
4.000  19.000  0.000 
4.000  20.000  0.000 
4.000  21.000  0.000 
4.000  22.000  0.000 
4.000  23.000  0.000 
4.000  24.000  0.000 
4.000  25.000  0.000 
4.000  26.000  0.000 
4.000  27.000  0.000 
4.000  28.000  0.000 
4.000  29.000  0.000 
4.000  30.000  0.000 
4.000  31.000  0.000 
4.000  32.000  0.000 
4.000  33.000  0.000 
4.000  34.000  0.000 
4.000  35.000  0.000 
5.000  -35.000  0.000 
5.000  -34.000  0.000 
5.000  -33.000  0.000 
5.000  -32.000  0.000 
5.000  -31.000  0.000 
5.000  -30.000  0.000 
5.000  -29.000  0.000 
5.000  -28.000  0.000 
5.000  -27.000  0.000 
5.000  -26.000  0.000 
5.000  -25.000  0.000 
5.000  -24.000  0.000 
5.000  -23.000  0.000 
5.000  -22.000  0.000 
5.000  -21.000  0.000 
5.000  -20.000  0.000 
5.000  -19.000  0.000 
5.000  -18.000  0.000 
5.000  -17.000  0.000 
5.000  -16.000  0.000 
5.000  -15.000  0.000 
5.000  -14.000  0.000 
5.000  -13.000  0.000 
5.000  -12.000  0.000 
5.000  -11.000  0.000 
5.000  -10.000  0.000 
5.000  -9.000  0.000 
5.000  -8.000  0.000 
5.000  -7.000  0.000 
5.000  -6.000  0.000 
5.000  -5.000  0.000 
5.000  -4.000  0.000 
5.000  -3.000  0.000 
5.000  -2.000  0.000 
5.000  -1.000  0.000 
5.000  0.000  0.000 
5.000  1.000  0.000 
5.000  2.000  0.000 
5.000  3.000  0.000 
5.000  4.000  0.000 
5.000  5.000  0.000 
5.000  6.000  0.000 
5.000  7.000  0.000 
5.000  8.000  0.000 
5.000  9.000  0.000 
5.000  10.000  0.000 
5.000  11.000  0.000 
5.000  12.000  0.000 
5.000  13.000  0.000 
5.000  14.000  0.000 
5.000  15.000  0.000 
5.000  16.000  0.000 
5.000  17.000  0.000 
5.000  18.000  0.000 
5.000  19.000  0.000 
5.000  20.000  0.000 
5.000  21.000  0.000 
5.000  22.000  0.000 
5.000  23.000  0.000 
5.000  24.000  0.000 
5.000  25.000  0.000 
5.000  26.000  0.000 
5.000  27.000  0.000 
5.000  28.000  0.000 
5.000  29.000  0.000 
5.000  30.000  0.000 
5.000  31.000  0.000 
5.000  32.000  0.000 
5.000  33.000  0.000 
5.000  34.000  0.000 
5.000  35.000  0.000 
6.000  -35.000  0.000 
6.000  -34.000  0.000 
6.000  -33.000  0.000 
6.000  -32.000  0.000 
6.000  -31.000  0.000 
6.000  -30.000  0.000 
6.000  -29.000  0.000 
6.000  -28.000  0.000 
6.000  -27.000  0.000 
6.000  -26.000  0.000 
6.000  -25.000  0.000 
6.000  -24.000  0.000 
6.000  -23.000  0.000 
6.000  -22.000  0.000 
6.000  -21.000  0.000 
6.000  -20.000  0.000 
6.000  -19.000  0.000 
6.000  -18.000  0.000 
6.000  -17.000  0.000 
6.000  -16.000  0.000 
6.000  -15.000  0.000 
6.000  -14.000  0.000 
6.000  -13.000  0.000 
6.000  -12.000  0.000 
6.000  -11.000  0.000 
6.000  -10.000  0.000 
6.000  -9.000  0.000 
6.000  -8.000  0.000 
6.000  -7.000  0.000 
6.000  -6.000  0.000 
6.000  -5.000  0.000 
6.000  -4.000  0.000 
6.000  -3.000  0.000 
6.000  -2.000  0.000 
6.000  -1.000  0.000 
6.000  0.000  0.000 
6.000  1.000  0.000 
6.000  2.000  0.000 
6.000  3.000  0.000 
6.000  4.000  0.000 
6.000  5.000  0.000 
6.000  6.000  0.000 
6.000  7.000  0.000 
6.000  8.000  0.000 
6.000  9.000  0.000 
6.000  10.000  0.000 
6.000  11.000  0.000 
6.000  12.000  0.000 
6.000  13.000  0.000 
6.000  14.000  0.000 
6.000  15.000  0.000 
6.000  16.000  0.000 
6.000  17.000  0.000 
6.000  18.000  0.000 
6.000  19.000  0.000 
6.000  20.000  0.000 
6.000  21.000  0.000 
6.000  22.000  0.000 
6.000  23.000  0.000 
6.000  24.000  0.000 
6.000  25.000  0.000 
6.000  26.000  0.000 
6.000  27.000  0.000 
6.000  28.000  0.000 
6.000  29.000  0.000 
6.000  30.000  0.000 
6.000  31.000  0.000 
6.000  32.000  0.000 
6.000  33.000  0.000 
6.000  34.000  0.000 
6.000  35.000  0.000 
7.000  -35.000  0.000 
7.000  -34.000  0.000 
7.000  -33.000  0.000 
7.000  -32.000  0.000 
7.000  -31.000  0.001 
7.000  -30.000  0.000 
7.000  -29.000  0.000 
7.000  -28.000  0.000 
7.000  -27.000  0.000 
7.000  -26.000  0.000 
7.000  -25.000  0.000 
7.000  -24.000  0.000 
7.000  -23.000  0.000 
7.000  -22.000  0.000 
7.000  -21.000  0.000 
7.000  -20.000  0.000 
7.000  -19.000  0.000 
7.000  -18.000  0.000 
7.000  -17.000  0.000 
7.000  -16.000  0.000 
7.000  -15.000  0.000 
7.000  -14.000  0.000 
7.000  -13.000  0.000 
7.000  -12.000  0.000 
7.000  -11.000  0.000 
7.000  -10.000  0.000 
7.000  -9.000  0.000 
7.000  -8.000  0.000 
7.000  -7.000  0.000 
7.000  -6.000  0.000 
7.000  -5.000  0.000 
7.000  -4.000  0.000 
7.000  -3.000  0.000 
7.000  -2.000  0.000 
7.000  -1.000  0.000 
7.000  0.000  0.000 
7.000  1.000  0.000 
7.000  2.000  0.000 
7.000  3.000  0.000 
7.000  4.000  0.000 
7.000  5.000  0.000 
7.000  6.000  0.000 
7.000  7.000  0.000 
7.000  8.000  0.000 
7.000  9.000  0.000 
7.000  10.000  0.000 
7.000  11.000  0.000 
7.000  12.000  0.000 
7.000  13.000  0.000 
7.000  14.000  0.000 
7.000  15.000  0.000 
7.000  16.000  0.000 
7.000  17.000  0.000 
7.000  18.000  0.000 
7.000  19.000  0.000 
7.000  20.000  0.000 
7.000  21.000  0.000 
7.000  22.000  0.000 
7.000  23.000  0.000 
7.000  24.000  0.000 
7.000  25.000  0.000 
7.000  26.000  0.000 
7.000  27.000  0.000 
7.000  28.000  0.000 
7.000  29.000  0.000 
7.000  30.000  0.000 
7.000  31.000  0.001 
7.000  32.000  0.000 
7.000  33.000  0.000 
7.000  34.000  0.000 
7.000  35.000  0.000 
8.000  -35.000  0.000 
8.000  -34.000  0.000 
8.000  -33.000  0.000 
8.000  -32.000  0.000 
8.000  -31.000  0.000 
8.000  -30.000  0.000 
8.000  -29.000  0.000 
8.000  -28.000  0.000 
8.000  -27.000  0.000 
8.000  -26.000  0.000 
8.000  -25.000  0.000 
8.000  -24.000  0.000 
8.000  -23.000  0.000 
8.000  -22.000  0.000 
8.000  -21.000  0.000 
8.000  -20.000  0.000 
8.000  -19.000  0.000 
8.000  -18.000  0.000 
8.000  -17.000  0.000 
8.000  -16.000  0.000 
8.000  -15.000  0.000 
8.000  -14.000  0.000 
8.000  -13.000  0.000 
8.000  -12.000  0.000 
8.000  -11.000  0.000 
8.000  -10.000  0.000 
8.000  -9.000  0.000 
8.000  -8.000  0.000 
8.000  -7.000  0.000 
8.000  -6.000  0.000 
8.000  -5.000  0.000 
8.000  -4.000  0.000 
8.000  -3.000  0.000 
8.000  -2.000  0.000 
8.000  -1.000  0.000 
8.000  0.000  0.000 
8.000  1.000  0.000 
8.000  2.000  0.000 
8.000  3.000  0.000 
8.000  4.000  0.000 
8.000  5.000  0.000 
8.000  6.000  0.000 
8.000  7.000  0.000 
8.000  8.000  0.000 
8.000  9.000  0.000 
8.000  10.000  0.000 
8.000  11.000  0.000 
8.000  12.000  0.000 
8.000  13.000  0.000 
8.000  14.000  0.000 
8.000  15.000  0.000 
8.000  16.000  0.000 
8.000  17.000  0.000 
8.000  18.000  0.000 
8.000  19.000  0.000 
8.000  20.000  0.000 
8.000  21.000  0.000 
8.000  22.000  0.000 
8.000  23.000  0.000 
8.000  24.000  0.000 
8.000  25.000  0.000 
8.000  26.000  0.000 
8.000  27.000  0.000 
8.000  28.000  0.000 
8.000  29.000  0.000 
8.000  30.000  0.000 
8.000  31.000  0.000 
8.000  32.000  0.000 
8.000  33.000  0.000 
8.000  34.000  0.000 
8.000  35.000  0.000 
9.000  -35.000  0.000 
9.000  -34.000  0.000 
9.000  -33.000  0.000 
9.000  -32.000  0.000 
9.000  -31.000  0.001 
9.000  -30.000  0.000 
9.000  -29.000  0.000 
9.000  -28.000  0.000 
9.000  -27.000  0.000 
9.000  -26.000  0.000 
9.000  -25.000  0.000 
9.000  -24.000  0.000 
9.000  -23.000  0.000 
9.000  -22.000  0.000 
9.000  -21.000  0.000 
9.000  -20.000  0.000 
9.000  -19.000  0.000 
9.000  -18.000  0.000 
9.000  -17.000  0.000 
9.000  -16.000  0.000 
9.000  -15.000  0.000 
9.000  -14.000  0.000 
9.000  -13.000  0.000 
9.000  -12.000  0.000 
9.000  -11.000  0.000 
9.000  -10.000  0.000 
9.000  -9.000  0.000 
9.000  -8.000  0.000 
9.000  -7.000  0.000 
9.000  -6.000  0.000 
9.000  -5.000  0.000 
9.000  -4.000  0.000 
9.000  -3.000  0.000 
9.000  -2.000  0.000 
9.000  -1.000  0.000 
9.000  0.000  0.000 
9.000  1.000  0.000 
9.000  2.000  0.000 
9.000  3.000  0.000 
9.000  4.000  0.000 
9.000  5.000  0.000 
9.000  6.000  0.000 
9.000  7.000  0.000 
9.000  8.000  0.000 
9.000  9.000  0.000 
9.000  10.000  0.000 
9.000  11.000  0.000 
9.000  12.000  0.000 
9.000  13.000  0.000 
9.000  14.000  0.000 
9.000  15.000  0.000 
9.000  16.000  0.000 
9.000  17.000  0.000 
9.000  18.000  0.000 
9.000  19.000  0.000 
9.000  20.000  0.000 
9.000  21.000  0.000 
9.000  22.000  0.000 
9.000  23.000  0.000 
9.000  24.000  0.000 
9.000  25.000  0.000 
9.000  26.000  0.000 
9.000  27.000  0.000 
9.000  28.000  0.000 
9.000  29.000  0.000 
9.000  30.000  0.000 
9.000  31.000  0.001 
9.000  32.000  0.000 
9.000  33.000  0.000 
9.000  34.000  0.000 
9.000  35.000  0.000 
10.000  -35.000  0.000 
10.000  -34.000  0.000 
10.000  -33.000  0.000 
10.000  -32.000  0.000 
10.000  -31.000  0.000 
10.000  -30.000  0.001 
10.000  -29.000  0.000 
10.000  -28.000  0.000 
10.000  -27.000  0.000 
10.000  -26.000  0.000 
10.000  -25.000  0.000 
10.000  -24.000  0.000 
10.000  -23.000  0.000 
10.000  -22.000  0.000 
10.000  -21.000  0.000 
10.000  -20.000  0.000 
10.000  -19.000  0.000 
10.000  -18.000  0.000 
10.000  -17.000  0.000 
10.000  -16.000  0.000 
10.000  -15.000  0.000 
10.000  -14.000  0.000 
10.000  -13.000  0.000 
10.000  -12.000  0.000 
10.000  -11.000  0.000 
10.000  -10.000  0.000 
10.000  -9.000  0.000 
10.000  -8.000  0.000 
10.000  -7.000  0.000 
10.000  -6.000  0.000 
10.000  -5.000  0.000 
10.000  -4.000  0.000 
10.000  -3.000  0.000 
10.000  -2.000  0.000 
10.000  -1.000  0.000 
10.000  0.000  0.000 
10.000  1.000  0.000 
10.000  2.000  0.000 
10.000  3.000  0.000 
10.000  4.000  0.000 
10.000  5.000  0.000 
10.000  6.000  0.000 
10.000  7.000  0.000 
10.000  8.000  0.000 
10.000  9.000  0.000 
10.000  10.000  0.000 
10.000  11.000  0.000 
10.000  12.000  0.000 
10.000  13.000  0.000 
10.000  14.000  0.000 
10.000  15.000  0.000 
10.000  16.000  0.000 
10.000  17.000  0.000 
10.000  18.000  0.000 
10.000  19.000  0.000 
10.000  20.000  0.000 
10.000  21.000  0.000 
10.000  22.000  0.000 
10.000  23.000  0.000 
10.000  24.000  0.000 
10.000  25.000  0.000 
10.000  26.000  0.000 
10.000  27.000  0.000 
10.000  28.000  0.000 
10.000  29.000  0.000 
10.000  30.000  0.001 
10.000  31.000  0.000 
10.000  32.000  0.000 
10.000  33.000  0.000 
10.000  34.000  0.000 
10.000  35.000  0.000 
11.000  -35.000  0.000 
11.000  -34.000  0.000 
11.000  -33.000  0.000 
11.000  -32.000  0.000 
11.000  -31.000  0.000 
11.000  -30.000  0.000 
11.000  -29.000  0.000 
11.000  -28.000  0.000 
11.000  -27.000  0.000 
11.000  -26.000  0.000 
11.000  -25.000  0.000 
11.000  -24.000  0.000 
11.000  -23.000  0.000 
11.000  -22.000  0.000 
11.000  -21.000  0.000 
11.000  -20.000  0.000 
11.000  -19.000  0.000 
11.000  -18.000  0.000 
11.000  -17.000  0.000 
11.000  -16.000  0.000 
11.000  -15.000  0.000 
11.000  -14.000  0.000 
11.000  -13.000  0.000 
11.000  -12.000  0.000 
11.000  -11.000  0.000 
11.000  -10.000  0.000 
11.000  -9.000  0.000 
11.000  -8.000  0.000 
11.000  -7.000  0.000 
11.000  -6.000  0.000 
11.000  -5.000  0.000 
11.000  -4.000  0.000 
11.000  -3.000  0.000 
11.000  -2.000  0.000 
11.000  -1.000  0.000 
11.000  0.000  0.000 
11.000  1.000  0.000 
11.000  2.000  0.000 
11.000  3.000  0.000 
11.000  4.000  0.000 
11.000  5.000  0.000 
11.000  6.000  0.000 
11.000  7.000  0.000 
11.000  8.000  0.000 
11.000  9.000  0.000 
11.000  10.000  0.000 
11.000  11.000  0.000 
11.000  12.000  0.000 
11.000  13.000  0.000 
11.000  14.000  0.000 
11.000  15.000  0.000 
11.000  16.000  0.000 
11.000  17.000  0.000 
11.000  18.000  0.000 
11.000  19.000  0.000 
11.000  20.000  0.000 
11.000  21.000  0.000 
11.000  22.000  0.000 
11.000  23.000  0.000 
11.000  24.000  0.000 
11.000  25.000  0.000 
11.000  26.000  0.000 
11.000  27.000  0.000 
11.000  28.000  0.000 
11.000  29.000  0.000 
11.000  30.000  0.000 
11.000  31.000  0.000 
11.000  32.000  0.000 
11.000  33.000  0.000 
11.000  34.000  0.000 
11.000  35.000  0.000 
12.000  -35.000  0.000 
12.000  -34.000  0.000 
12.000  -33.000  0.000 
12.000  -32.000  0.000 
12.000  -31.000  0.000 
12.000  -30.000  0.001 
12.000  -29.000  0.000 
12.000  -28.000  0.000 
12.000  -27.000  0.000 
12.000  -26.000  0.000 
12.000  -25.000  0.000 
12.000  -24.000  0.000 
12.000  -23.000  0.000 
12.000  -22.000  0.000 
12.000  -21.000  0.000 
12.000  -20.000  0.000 
12.000  -19.000  0.000 
12.000  -18.000  0.000 
12.000  -17.000  0.000 
12.000  -16.000  0.000 
12.000  -15.000  0.000 
12.000  -14.000  0.000 
12.000  -13.000  0.000 
12.000  -12.000  0.000 
12.000  -11.000  0.000 
12.000  -10.000  0.000 
12.000  -9.000  0.000 
12.000  -8.000  0.000 
12.000  -7.000  0.000 
12.000  -6.000  0.000 
12.000  -5.000  0.000 
12.000  -4.000  0.000 
12.000  -3.000  0.000 
12.000  -2.000  0.000 
12.000  -1.000  0.000 
12.000  0.000  0.000 
12.000  1.000  0.000 
12.000  2.000  0.000 
12.000  3.000  0.000 
12.000  4.000  0.000 
12.000  5.000  0.000 
12.000  6.000  0.000 
12.000  7.000  0.000 
12.000  8.000  0.000 
12.000  9.000  0.000 
12.000  10.000  0.000 
12.000  11.000  0.000 
12.000  12.000  0.000 
12.000  13.000  0.000 
12.000  14.000  0.000 
12.000  15.000  0.000 
12.000  16.000  0.000 
12.000  17.000  0.000 
12.000  18.000  0.000 
12.000  19.000  0.000 
12.000  20.000  0.000 
12.000  21.000  0.000 
12.000  22.000  0.000 
12.000  23.000  0.000 
12.000  24.000  0.000 
12.000  25.000  0.000 
12.000  26.000  0.000 
12.000  27.000  0.000 
12.000  28.000  0.000 
12.000  29.000  0.000 
12.000  30.000  0.001 
12.000  31.000  0.000 
12.000  32.000  0.000 
12.000  33.000  0.000 
12.000  34.000  0.000 
12.000  35.000  0.000 
13.000  -35.000  0.000 
13.000  -34.000  0.000 
13.000  -33.000  0.000 
13.000  -32.000  0.000 
13.000  -31.000  0.000 
13.000  -30.000  0.000 
13.000  -29.000  0.000 
13.000  -28.000  0.000 
13.000  -27.000  0.000 
13.000  -26.000  0.000 
13.000  -25.000  0.000 
13.000  -24.000  0.000 
13.000  -23.000  0.000 
13.000  -22.000  0.000 
13.000  -21.000  0.000 
13.000  -20.000  0.000 
13.000  -19.000  0.000 
13.000  -18.000  0.000 
13.000  -17.000  0.000 
13.000  -16.000  0.000 
13.000  -15.000  0.000 
13.000  -14.000  0.000 
13.000  -13.000  0.000 
13.000  -12.000  0.000 
13.000  -11.000  0.000 
13.000  -10.000  0.000 
13.000  -9.000  0.000 
13.000  -8.000  0.000 
13.000  -7.000  0.000 
13.000  -6.000  0.000 
13.000  -5.000  0.000 
13.000  -4.000  0.000 
13.000  -3.000  0.000 
13.000  -2.000  0.000 
13.000  -1.000  0.000 
13.000  0.000  0.000 
13.000  1.000  0.000 
13.000  2.000  0.000 
13.000  3.000  0.000 
13.000  4.000  0.000 
13.000  5.000  0.000 
13.000  6.000  0.000 
13.000  7.000  0.000 
13.000  8.000  0.000 
13.000  9.000  0.000 
13.000  10.000  0.000 
13.000  11.000  0.000 
13.000  12.000  0.000 
13.000  13.000  0.000 
13.000  14.000  0.000 
13.000  15.000  0.000 
13.000  16.000  0.000 
13.000  17.000  0.000 
13.000  18.000  0.000 
13.000  19.000  0.000 
13.000  20.000  0.000 
13.000  21.000  0.000 
13.000  22.000  0.000 
13.000  23.000  0.000 
13.000  24.000  0.000 
13.000  25.000  0.000 
13.000  26.000  0.000 
13.000  27.000  0.000 
13.000  28.000  0.000 
13.000  29.000  0.000 
13.000  30.000  0.000 
13.000  31.000  0.000 
13.000  32.000  0.000 
13.000  33.000  0.000 
13.000  34.000  0.000 
13.000  35.000  0.000 
14.000  -35.000  0.000 
14.000  -34.000  0.000 
14.000  -33.000  0.000 
14.000  -32.000  0.000 
14.000  -31.000  0.000 
14.000  -30.000  0.000 
14.000  -29.000  0.000 
14.000  -28.000  0.000 
14.000  -27.000  0.000 
14.000  -26.000  0.000 
14.000  -25.000  0.000 
14.000  -24.000  0.000 
14.000  -23.000  0.000 
14.000  -22.000  0.000 
14.000  -21.000  0.000 
14.000  -20.000  0.000 
14.000  -19.000  0.000 
14.000  -18.000  0.000 
14.000  -17.000  0.000 
14.000  -16.000  0.000 
14.000  -15.000  0.000 
14.000  -14.000  0.000 
14.000  -13.000  0.000 
14.000  -12.000  0.000 
14.000  -11.000  0.000 
14.000  -10.000  0.000 
14.000  -9.000  0.000 
14.000  -8.000  0.000 
14.000  -7.000  0.000 
14.000  -6.000  0.000 
14.000  -5.000  0.000 
14.000  -4.000  0.000 
14.000  -3.000  0.000 
14.000  -2.000  0.000 
14.000  -1.000  0.000 
14.000  0.000  0.000 
14.000  1.000  0.000 
14.000  2.000  0.000 
14.000  3.000  0.000 
14.000  4.000  0.000 
14.000  5.000  0.000 
14.000  6.000  0.000 
14.000  7.000  0.000 
14.000  8.000  0.000 
14.000  9.000  0.000 
14.000  10.000  0.000 
14.000  11.000  0.000 
14.000  12.000  0.000 
14.000  13.000  0.000 
14.000  14.000  0.000 
14.000  15.000  0.000 
14.000  16.000  0.000 
14.000  17.000  0.000 
14.000  18.000  0.000 
14.000  19.000  0.000 
14.000  20.000  0.000 
14.000  21.000  0.000 
14.000  22.000  0.000 
14.000  23.000  0.000 
14.000  24.000  0.000 
14.000  25.000  0.000 
14.000  26.000  0.000 
14.000  27.000  0.000 
14.000  28.000  0.000 
14.000  29.000  0.000 
14.000  30.000  0.000 
14.000  31.000  0.000 
14.000  32.000  0.000 
14.000  33.000  0.000 
14.000  34.000  0.000 
14.000  35.000  0.000 
15.000  -35.000  0.000 
15.000  -34.000  0.000 
15.000  -33.000  0.000 
15.000  -32.000  0.000 
15.000  -31.000  0.000 
15.000  -30.000  0.000 
15.000  -29.000  0.001 
15.000  -28.000  0.000 
15.000  -27.000  0.000 
15.000  -26.000  0.000 
15.000  -25.000  0.001 
15.000  -24.000  0.000 
15.000  -23.000  0.000 
15.000  -22.000  0.000 
15.000  -21.000  0.000 
15.000  -20.000  0.000 
15.000  -19.000  0.000 
15.000  -18.000  0.000 
15.000  -17.000  0.000 
15.000  -16.000  0.000 
15.000  -15.000  0.000 
15.000  -14.000  0.000 
15.000  -13.000  0.000 
15.000  -12.000  0.000 
15.000  -11.000  0.000 
15.000  -10.000  0.000 
15.000  -9.000  0.000 
15.000  -8.000  0.000 
15.000  -7.000  0.000 
15.000  -6.000  0.000 
15.000  -5.000  0.000 
15.000  -4.000  0.000 
15.000  -3.000  0.000 
15.000  -2.000  0.000 
15.000  -1.000  0.000 
15.000  0.000  0.000 
15.000  1.000  0.000 
15.000  2.000  0.000 
15.000  3.000  0.000 
15.000  4.000  0.000 
15.000  5.000  0.000 
15.000  6.000  0.000 
15.000  7.000  0.000 
15.000  8.000  0.000 
15.000  9.000  0.000 
15.000  10.000  0.000 
15.000  11.000  0.000 
15.000  12.000  0.000 
15.000  13.000  0.000 
15.000  14.000  0.000 
15.000  15.000  0.000 
15.000  16.000  0.000 
15.000  17.000  0.000 
15.000  18.000  0.000 
15.000  19.000  0.000 
15.000  20.000  0.000 
15.000  21.000  0.000 
15.000  22.000  0.000 
15.000  23.000  0.000 
15.000  24.000  0.000 
15.000  25.000  0.001 
15.000  26.000  0.000 
15.000  27.000  0.000 
15.000  28.000  0.000 
15.000  29.000  0.001 
15.000  30.000  0.000 
15.000  31.000  0.000 
15.000  32.000  0.000 
15.000  33.000  0.000 
15.000  34.000  0.000 
15.000  35.000  0.000 
16.000  -35.000  0.000 
16.000  -34.000  0.000 
16.000  -33.000  0.000 
16.000  -32.000  0.000 
16.000  -31.000  0.000 
16.000  -30.000  0.000 
16.000  -29.000  0.000 
16.000  -28.000  0.001 
16.000  -27.000  0.000 
16.000  -26.000  0.000 
16.000  -25.000  0.000 
16.000  -24.000  0.000 
16.000  -23.000  0.000 
16.000  -22.000  0.000 
16.000  -21.000  0.000 
16.000  -20.000  0.000 
16.000  -19.000  0.000 
16.000  -18.000  0.000 
16.000  -17.000  0.000 
16.000  -16.000  0.000 
16.000  -15.000  0.000 
16.000  -14.000  0.000 
16.000  -13.000  0.000 
16.000  -12.000  0.000 
16.000  -11.000  0.000 
16.000  -10.000  0.000 
16.000  -9.000  0.000 
16.000  -8.000  0.000 
16.000  -7.000  0.000 
16.000  -6.000  0.000 
16.000  -5.000  0.000 
16.000  -4.000  0.000 
16.000  -3.000  0.000 
16.000  -2.000  0.000 
16.000  -1.000  0.000 
16.000  0.000  0.000 
16.000  1.000  0.000 
16.000  2.000  0.000 
16.000  3.000  0.000 
16.000  4.000  0.000 
16.000  5.000  0.000 
16.000  6.000  0.000 
16.000  7.000  0.000 
16.000  8.000  0.000 
16.000  9.000  0.000 
16.000  10.000  0.000 
16.000  11.000  0.000 
16.000  12.000  0.000 
16.000  13.000  0.000 
16.000  14.000  0.000 
16.000  15.000  0.000 
16.000  16.000  0.000 
16.000  17.000  0.000 
16.000  18.000  0.000 
16.000  19.000  0.000 
16.000  20.000  0.000 
16.000  21.000  0.000 
16.000  22.000  0.000 
16.000  23.000  0.000 
16.000  24.000  0.000 
16.000  25.000  0.000 
16.000  26.000  0.000 
16.000  27.000  0.000 
16.000  28.000  0.001 
16.000  29.000  0.000 
16.000  30.000  0.000 
16.000  31.000  0.000 
16.000  32.000  0.000 
16.000  33.000  0.000 
16.000  34.000  0.000 
16.000  35.000  0.000 
17.000  -35.000  0.000 
17.000  -34.000  0.000 
17.000  -33.000  0.000 
17.000  -32.000  0.000 
17.000  -31.000  0.001 
17.000  -30.000  0.000 
17.000  -29.000  0.000 
17.000  -28.000  0.000 
17.000  -27.000  0.000 
17.000  -26.000  0.000 
17.000  -25.000  0.000 
17.000  -24.000  0.000 
17.000  -23.000  0.000 
17.000  -22.000  0.000 
17.000  -21.000  0.000 
17.000  -20.000  0.000 
17.000  -19.000  0.000 
17.000  -18.000  0.000 
17.000  -17.000  0.000 
17.000  -16.000  0.000 
17.000  -15.000  0.000 
17.000  -14.000  0.000 
17.000  -13.000  0.000 
17.000  -12.000  0.000 
17.000  -11.000  0.000 
17.000  -10.000  0.000 
17.000  -9.000  0.000 
17.000  -8.000  0.000 
17.000  -7.000  0.000 
17.000  -6.000  0.000 
17.000  -5.000  0.000 
17.000  -4.000  0.000 
17.000  -3.000  0.000 
17.000  -2.000  0.000 
17.000  -1.000  0.000 
17.000  0.000  0.000 
17.000  1.000  0.000 
17.000  2.000  0.000 
17.000  3.000  0.000 
17.000  4.000  0.000 
17.000  5.000  0.000 
17.000  6.000  0.000 
17.000  7.000  0.000 
17.000  8.000  0.000 
17.000  9.000  0.000 
17.000  10.000  0.000 
17.000  11.000  0.000 
17.000  12.000  0.000 
17.000  13.000  0.000 
17.000  14.000  0.000 
17.000  15.000  0.000 
17.000  16.000  0.000 
17.000  17.000  0.000 
17.000  18.000  0.000 
17.000  19.000  0.000 
17.000  20.000  0.000 
17.000  21.000  0.000 
17.000  22.000  0.000 
17.000  23.000  0.000 
17.000  24.000  0.000 
17.000  25.000  0.000 
17.000  26.000  0.000 
17.000  27.000  0.000 
17.000  28.000  0.000 
17.000  29.000  0.000 
17.000  30.000  0.000 
17.000  31.000  0.001 
17.000  32.000  0.000 
17.000  33.000  0.000 
17.000  34.000  0.000 
17.000  35.000  0.000 
18.000  -35.000  0.000 
18.000  -34.000  0.000 
18.000  -33.000  0.000 
18.000  -32.000  0.000 
18.000  -31.000  0.000 
18.000  -30.000  0.001 
18.000  -29.000  0.000 
18.000  -28.000  0.001 
18.000  -27.000  0.000 
18.000  -26.000  0.000 
18.000  -25.000  0.000 
18.000  -24.000  0.001 
18.000  -23.000  0.000 
18.000  -22.000  0.000 
18.000  -21.000  0.000 
18.000  -20.000  0.000 
18.000  -19.000  0.000 
18.000  -18.000  0.000 
18.000  -17.000  0.000 
18.000  -16.000  0.000 
18.000  -15.000  0.000 
18.000  -14.000  0.000 
18.000  -13.000  0.000 
18.000  -12.000  0.000 
18.000  -11.000  0.000 
18.000  -10.000  0.000 
18.000  -9.000  0.000 
18.000  -8.000  0.000 
18.000  -7.000  0.000 
18.000  -6.000  0.000 
18.000  -5.000  0.000 
18.000  -4.000  0.000 
18.000  -3.000  0.000 
18.000  -2.000  0.000 
18.000  -1.000  0.000 
18.000  0.000  0.000 
18.000  1.000  0.000 
18.000  2.000  0.000 
18.000  3.000  0.000 
18.000  4.000  0.000 
18.000  5.000  0.000 
18.000  6.000  0.000 
18.000  7.000  0.000 
18.000  8.000  0.000 
18.000  9.000  0.000 
18.000  10.000  0.000 
18.000  11.000  0.000 
18.000  12.000  0.000 
18.000  13.000  0.000 
18.000  14.000  0.000 
18.000  15.000  0.000 
18.000  16.000  0.000 
18.000  17.000  0.000 
18.000  18.000  0.000 
18.000  19.000  0.000 
18.000  20.000  0.000 
18.000  21.000  0.000 
18.000  22.000  0.000 
18.000  23.000  0.000 
18.000  24.000  0.001 
18.000  25.000  0.000 
18.000  26.000  0.000 
18.000  27.000  0.000 
18.000  28.000  0.001 
18.000  29.000  0.000 
18.000  30.000  0.001 
18.000  31.000  0.000 
18.000  32.000  0.000 
18.000  33.000  0.000 
18.000  34.000  0.000 
18.000  35.000  0.000 
19.000  -35.000  0.000 
19.000  -34.000  0.000 
19.000  -33.000  0.000 
19.000  -32.000  0.000 
19.000  -31.000  0.000 
19.000  -30.000  0.000 
19.000  -29.000  0.000 
19.000  -28.000  0.000 
19.000  -27.000  0.001 
19.000  -26.000  0.000 
19.000  -25.000  0.001 
19.000  -24.000  0.000 
19.000  -23.000  0.000 
19.000  -22.000  0.000 
19.000  -21.000  0.000 
19.000  -20.000  0.000 
19.000  -19.000  0.000 
19.000  -18.000  0.000 
19.000  -17.000  0.000 
19.000  -16.000  0.000 
19.000  -15.000  0.000 
19.000  -14.000  0.000 
19.000  -13.000  0.000 
19.000  -12.000  0.000 
19.000  -11.000  0.000 
19.000  -10.000  0.000 
19.000  -9.000  0.000 
19.000  -8.000  0.000 
19.000  -7.000  0.000 
19.000  -6.000  0.000 
19.000  -5.000  0.000 
19.000  -4.000  0.000 
19.000  -3.000  0.000 
19.000  -2.000  0.000 
19.000  -1.000  0.000 
19.000  0.000  0.000 
19.000  1.000  0.000 
19.000  2.000  0.000 
19.000  3.000  0.000 
19.000  4.000  0.000 
19.000  5.000  0.000 
19.000  6.000  0.000 
19.000  7.000  0.000 
19.000  8.000  0.000 
19.000  9.000  0.000 
19.000  10.000  0.000 
19.000  11.000  0.000 
19.000  12.000  0.000 
19.000  13.000  0.000 
19.000  14.000  0.000 
19.000  15.000  0.000 
19.000  16.000  0.000 
19.000  17.000  0.000 
19.000  18.000  0.000 
19.000  19.000  0.000 
19.000  20.000  0.000 
19.000  21.000  0.000 
19.000  22.000  0.000 
19.000  23.000  0.000 
19.000  24.000  0.000 
19.000  25.000  0.001 
19.000  26.000  0.000 
19.000  27.000  0.001 
19.000  28.000  0.000 
19.000  29.000  0.000 
19.000  30.000  0.000 
19.000  31.000  0.000 
19.000  32.000  0.000 
19.000  33.000  0.000 
19.000  34.000  0.000 
19.000  35.000  0.000 
20.000  -35.000  0.000 
20.000  -34.000  0.000 
20.000  -33.000  0.000 
20.000  -32.000  0.000 
20.000  -31.000  0.000 
20.000  -30.000  0.000 
20.000  -29.000  0.000 
20.000  -28.000  0.000 
20.000  -27.000  0.000 
20.000  -26.000  0.001 
20.000  -25.000  0.000 
20.000  -24.000  0.000 
20.000  -23.000  0.000 
20.000  -22.000  0.000 
20.000  -21.000  0.000 
20.000  -20.000  0.001 
20.000  -19.000  0.000 
20.000  -18.000  0.000 
20.000  -17.000  0.000 
20.000  -16.000  0.000 
20.000  -15.000  0.000 
20.000  -14.000  0.000 
20.000  -13.000  0.000 
20.000  -12.000  0.000 
20.000  -11.000  0.000 
20.000  -10.000  0.000 
20.000  -9.000  0.000 
20.000  -8.000  0.000 
20.000  -7.000  0.000 
20.000  -6.000  0.000 
20.000  -5.000  0.000 
20.000  -4.000  0.000 
20.000  -3.000  0.000 
20.000  -2.000  0.000 
20.000  -1.000  0.000 
20.000  0.000  0.000 
20.000  1.000  0.000 
20.000  2.000  0.000 
20.000  3.000  0.000 
20.000  4.000  0.000 
20.000  5.000  0.000 
20.000  6.000  0.000 
20.000  7.000  0.000 
20.000  8.000  0.000 
20.000  9.000  0.000 
20.000  10.000  0.000 
20.000  11.000  0.000 
20.000  12.000  0.000 
20.000  13.000  0.000 
20.000  14.000  0.000 
20.000  15.000  0.000 
20.000  16.000  0.000 
20.000  17.000  0.000 
20.000  18.000  0.000 
20.000  19.000  0.000 
20.000  20.000  0.001 
20.000  21.000  0.000 
20.000  22.000  0.000 
20.000  23.000  0.000 
20.000  24.000  0.000 
20.000  25.000  0.000 
20.000  26.000  0.001 
20.000  27.000  0.000 
20.000  28.000  0.000 
20.000  29.000  0.000 
20.000  30.000  0.000 
20.000  31.000  0.000 
20.000  32.000  0.000 
20.000  33.000  0.000 
20.000  34.000  0.000 
20.000  35.000  0.000 
21.000  -35.000  0.000 
21.000  -34.000  0.000 
21.000  -33.000  0.000 
21.000  -32.000  0.000 
21.000  -31.000  0.000 
21.000  -30.000  0.000 
21.000  -29.000  0.001 
21.000  -28.000  0.000 
21.000  -27.000  0.000 
21.000  -26.000  0.000 
21.000  -25.000  0.000 
21.000  -24.000  0.000 
21.000  -23.000  0.000 
21.000  -22.000  0.000 
21.000  -21.000  0.000 
21.000  -20.000  0.000 
21.000  -19.000  0.000 
21.000  -18.000  0.000 
21.000  -17.000  0.000 
21.000  -16.000  0.000 
21.000  -15.000  0.000 
21.000  -14.000  0.000 
21.000  -13.000  0.000 
21.000  -12.000  0.000 
21.000  -11.000  0.000 
21.000  -10.000  0.000 
21.000  -9.000  0.000 
21.000  -8.000  0.000 
21.000  -7.000  0.000 
21.000  -6.000  0.000 
21.000  -5.000  0.000 
21.000  -4.000  0.000 
21.000  -3.000  0.000 
21.000  -2.000  0.000 
21.000  -1.000  0.000 
21.000  0.000  0.000 
21.000  1.000  0.000 
21.000  2.000  0.000 
21.000  3.000  0.000 
21.000  4.000  0.000 
21.000  5.000  0.000 
21.000  6.000  0.000 
21.000  7.000  0.000 
21.000  8.000  0.000 
21.000  9.000  0.000 
21.000  10.000  0.000 
21.000  11.000  0.000 
21.000  12.000  0.000 
21.000  13.000  0.000 
21.000  14.000  0.000 
21.000  15.000  0.000 
21.000  16.000  0.000 
21.000  17.000  0.000 
21.000  18.000  0.000 
21.000  19.000  0.000 
21.000  20.000  0.000 
21.000  21.000  0.000 
21.000  22.000  0.000 
21.000  23.000  0.000 
21.000  24.000  0.000 
21.000  25.000  0.000 
21.000  26.000  0.000 
21.000  27.000  0.000 
21.000  28.000  0.000 
21.000  29.000  0.001 
21.000  30.000  0.000 
21.000  31.000  0.000 
21.000  32.000  0.000 
21.000  33.000  0.000 
21.000  34.000  0.000 
21.000  35.000  0.000 
22.000  -35.000  0.000 
22.000  -34.000  0.000 
22.000  -33.000  0.000 
22.000  -32.000  0.000 
22.000  -31.000  0.000 
22.000  -30.000  0.000 
22.000  -29.000  0.000 
22.000  -28.000  0.002 
22.000  -27.000  0.000 
22.000  -26.000  0.001 
22.000  -25.000  0.000 
22.000  -24.000  0.000 
22.000  -23.000  0.000 
22.000  -22.000  0.001 
22.000  -21.000  0.000 
22.000  -20.000  0.000 
22.000  -19.000  0.000 
22.000  -18.000  0.000 
22.000  -17.000  0.000 
22.000  -16.000  0.000 
22.000  -15.000  0.000 
22.000  -14.000  0.000 
22.000  -13.000  0.000 
22.000  -12.000  0.000 
22.000  -11.000  0.000 
22.000  -10.000  0.000 
22.000  -9.000  0.000 
22.000  -8.000  0.000 
22.000  -7.000  0.000 
22.000  -6.000  0.000 
22.000  -5.000  0.000 
22.000  -4.000  0.000 
22.000  -3.000  0.000 
22.000  -2.000  0.000 
22.000  -1.000  0.000 
22.000  0.000  0.000 
22.000  1.000  0.000 
22.000  2.000  0.000 
22.000  3.000  0.000 
22.000  4.000  0.000 
22.000  5.000  0.000 
22.000  6.000  0.000 
22.000  7.000  0.000 
22.000  8.000  0.000 
22.000  9.000  0.000 
22.000  10.000  0.000 
22.000  11.000  0.000 
22.000  12.000  0.000 
22.000  13.000  0.000 
22.000  14.000  0.000 
22.000  15.000  0.000 
22.000  16.000  0.000 
22.000  17.000  0.000 
22.000  18.000  0.000 
22.000  19.000  0.000 
22.000  20.000  0.000 
22.000  21.000  0.000 
22.000  22.000  0.001 
22.000  23.000  0.000 
22.000  24.000  0.000 
22.000  25.000  0.000 
22.000  26.000  0.001 
22.000  27.000  0.000 
22.000  28.000  0.002 
22.000  29.000  0.000 
22.000  30.000  0.000 
22.000  31.000  0.000 
22.000  32.000  0.000 
22.000  33.000  0.000 
22.000  34.000  0.000 
22.000  35.000  0.000 
23.000  -35.000  0.000 
23.000  -34.000  0.000 
23.000  -33.000  0.000 
23.000  -32.000  0.000 
23.000  -31.000  0.000 
23.000  -30.000  0.000 
23.000  -29.000  0.000 
23.000  -28.000  0.000 
23.000  -27.000  0.002 
23.000  -26.000  0.000 
23.000  -25.000  0.003 
23.000  -24.000  0.000 
23.000  -23.000  0.001 
23.000  -22.000  0.000 
23.000  -21.000  0.000 
23.000  -20.000  0.000 
23.000  -19.000  0.000 
23.000  -18.000  0.000 
23.000  -17.000  0.000 
23.000  -16.000  0.000 
23.000  -15.000  0.000 
23.000  -14.000  0.000 
23.000  -13.000  0.000 
23.000  -12.000  0.000 
23.000  -11.000  0.000 
23.000  -10.000  0.000 
23.000  -9.000  0.000 
23.000  -8.000  0.000 
23.000  -7.000  0.000 
23.000  -6.000  0.000 
23.000  -5.000  0.000 
23.000  -4.000  0.000 
23.000  -3.000  0.000 
23.000  -2.000  0.000 
23.000  -1.000  0.000 
23.000  0.000  0.000 
23.000  1.000  0.000 
23.000  2.000  0.000 
23.000  3.000  0.000 
23.000  4.000  0.000 
23.000  5.000  0.000 
23.000  6.000  0.000 
23.000  7.000  0.000 
23.000  8.000  0.000 
23.000  9.000  0.000 
23.000  10.000  0.000 
23.000  11.000  0.000 
23.000  12.000  0.000 
23.000  13.000  0.000 
23.000  14.000  0.000 
23.000  15.000  0.000 
23.000  16.000  0.000 
23.000  17.000  0.000 
23.000  18.000  0.000 
23.000  19.000  0.000 
23.000  20.000  0.000 
23.000  21.000  0.000 
23.000  22.000  0.000 
23.000  23.000  0.001 
23.000  24.000  0.000 
23.000  25.000  0.003 
23.000  26.000  0.000 
23.000  27.000  0.002 
23.000  28.000  0.000 
23.000  29.000  0.000 
23.000  30.000  0.000 
23.000  31.000  0.000 
23.000  32.000  0.000 
23.000  33.000  0.000 
23.000  34.000  0.000 
23.000  35.000  0.000 
24.000  -35.000  0.000 
24.000  -34.000  0.000 
24.000  -33.000  0.000 
24.000  -32.000  0.000 
24.000  -31.000  0.000 
24.000  -30.000  0.000 
24.000  -29.000  0.000 
24.000  -28.000  0.000 
24.000  -27.000  0.000 
24.000  -26.000  0.003 
24.000  -25.000  0.000 
24.000  -24.000  0.003 
24.000  -23.000  0.000 
24.000  -22.000  0.000 
24.000  -21.000  0.000 
24.000  -20.000  0.000 
24.000  -19.000  0.000 
24.000  -18.000  0.001 
24.000  -17.000  0.000 
24.000  -16.000  0.000 
24.000  -15.000  0.000 
24.000  -14.000  0.000 
24.000  -13.000  0.000 
24.000  -12.000  0.000 
24.000  -11.000  0.000 
24.000  -10.000  0.000 
24.000  -9.000  0.000 
24.000  -8.000  0.000 
24.000  -7.000  0.000 
24.000  -6.000  0.000 
24.000  -5.000  0.000 
24.000  -4.000  0.000 
24.000  -3.000  0.000 
24.000  -2.000  0.000 
24.000  -1.000  0.000 
24.000  0.000  0.000 
24.000  1.000  0.000 
24.000  2.000  0.000 
24.000  3.000  0.000 
24.000  4.000  0.000 
24.000  5.000  0.000 
24.000  6.000  0.000 
24.000  7.000  0.000 
24.000  8.000  0.000 
24.000  9.000  0.000 
24.000  10.000  0.000 
24.000  11.000  0.000 
24.000  12.000  0.000 
24.000  13.000  0.000 
24.000  14.000  0.000 
24.000  15.000  0.000 
24.000  16.000  0.000 
24.000  17.000  0.000 
24.000  18.000  0.001 
24.000  19.000  0.000 
24.000  20.000  0.000 
24.000  21.000  0.000 
24.000  22.000  0.000 
24.000  23.000  0.000 
24.000  24.000  0.003 
24.000  25.000  0.000 
24.000  26.000  0.003 
24.000  27.000  0.000 
24.000  28.000  0.000 
24.000  29.000  0.000 
24.000  30.000  0.000 
24.000  31.000  0.000 
24.000  32.000  0.000 
24.000  33.000  0.000 
24.000  34.000  0.000 
24.000  35.000  0.000 
25.000  -35.000  0.000 
25.000  -34.000  0.000 
25.000  -33.000  0.000 
25.000  -32.000  0.000 
25.000  -31.000  0.000 
25.000  -30.000  0.000 
25.000  -29.000  0.000 
25.000  -28.000  0.000 
25.000  -27.000  0.000 
25.000  -26.000  0.000 
25.000  -25.000  0.003 
25.000  -24.000  0.000 
25.000  -23.000  0.003 
25.000  -22.000  0.000 
25.000  -21.000  0.000 
25.000  -20.000  0.000 
25.000  -19.000  0.001 
25.000  -18.000  0.000 
25.000  -17.000  0.000 
25.000  -16.000  0.000 
25.000  -15.000  0.001 
25.000  -14.000  0.000 
25.000  -13.000  0.000 
25.000  -12.000  0.000 
25.000  -11.000  0.000 
25.000  -10.000  0.000 
25.000  -9.000  0.000 
25.000  -8.000  0.000 
25.000  -7.000  0.000 
25.000  -6.000  0.000 
25.000  -5.000  0.000 
25.000  -4.000  0.000 
25.000  -3.000  0.000 
25.000  -2.000  0.000 
25.000  -1.000  0.000 
25.000  0.000  0.000 
25.000  1.000  0.000 
25.000  2.000  0.000 
25.000  3.000  0.000 
25.000  4.000  0.000 
25.000  5.000  0.000 
25.000  6.000  0.000 
25.000  7.000  0.000 
25.000  8.000  0.000 
25.000  9.000  0.000 
25.000  10.000  0.000 
25.000  11.000  0.000 
25.000  12.000  0.000 
25.000  13.000  0.000 
25.000  14.000  0.000 
25.000  15.000  0.001 
25.000  16.000  0.000 
25.000  17.000  0.000 
25.000  18.000  0.000 
25.000  19.000  0.001 
25.000  20.000  0.000 
25.000  21.000  0.000 
25.000  22.000  0.000 
25.000  23.000  0.003 
25.000  24.000  0.000 
25.000  25.000  0.003 
25.000  26.000  0.000 
25.000  27.000  0.000 
25.000  28.000  0.000 
25.000  29.000  0.000 
25.000  30.000  0.000 
25.000  31.000  0.000 
25.000  32.000  0.000 
25.000  33.000  0.000 
25.000  34.000  0.000 
25.000  35.000  0.000 
26.000  -35.000  0.000 
26.000  -34.000  0.000 
26.000  -33.000  0.000 
26.000  -32.000  0.000 
26.000  -31.000  0.000 
26.000  -30.000  0.000 
26.000  -29.000  0.000 
26.000  -28.000  0.000 
26.000  -27.000  0.000 
26.000  -26.000  0.000 
26.000  -25.000  0.000 
26.000  -24.000  0.003 
26.000  -23.000  0.000 
26.000  -22.000  0.001 
26.000  -21.000  0.000 
26.000  -20.000  0.001 
26.000  -19.000  0.000 
26.000  -18.000  0.000 
26.000  -17.000  0.000 
26.000  -16.000  0.000 
26.000  -15.000  0.000 
26.000  -14.000  0.000 
26.000  -13.000  0.000 
26.000  -12.000  0.000 
26.000  -11.000  0.000 
26.000  -10.000  0.000 
26.000  -9.000  0.000 
26.000  -8.000  0.000 
26.000  -7.000  0.000 
26.000  -6.000  0.000 
26.000  -5.000  0.000 
26.000  -4.000  0.000 
26.000  -3.000  0.000 
26.000  -2.000  0.000 
26.000  -1.000  0.000 
26.000  0.000  0.000 
26.000  1.000  0.000 
26.000  2.000  0.000 
26.000  3.000  0.000 
26.000  4.000  0.000 
26.000  5.000  0.000 
26.000  6.000  0.000 
26.000  7.000  0.000 
26.000  8.000  0.000 
26.000  9.000  0.000 
26.000  10.000  0.000 
26.000  11.000  0.000 
26.000  12.000  0.000 
26.000  13.000  0.000 
26.000  14.000  0.000 
26.000  15.000  0.000 
26.000  16.000  0.000 
26.000  17.000  0.000 
26.000  18.000  0.000 
26.000  19.000  0.000 
26.000  20.000  0.001 
26.000  21.000  0.000 
26.000  22.000  0.001 
26.000  23.000  0.000 
26.000  24.000  0.003 
26.000  25.000  0.000 
26.000  26.000  0.000 
26.000  27.000  0.000 
26.000  28.000  0.000 
26.000  29.000  0.000 
26.000  30.000  0.000 
26.000  31.000  0.000 
26.000  32.000  0.000 
26.000  33.000  0.000 
26.000  34.000  0.000 
26.000  35.000  0.000 
27.000  -35.000  0.000 
27.000  -34.000  0.000 
27.000  -33.000  0.000 
27.000  -32.000  0.000 
27.000  -31.000  0.000 
27.000  -30.000  0.000 
27.000  -29.000  0.000 
27.000  -28.000  0.000 
27.000  -27.000  0.000 
27.000  -26.000  0.000 
27.000  -25.000  0.000 
27.000  -24.000  0.000 
27.000  -23.000  0.002 
27.000  -22.000  0.000 
27.000  -21.000  0.000 
27.000  -20.000  0.000 
27.000  -19.000  0.001 
27.000  -18.000  0.000 
27.000  -17.000  0.000 
27.000  -16.000  0.000 
27.000  -15.000  0.000 
27.000  -14.000  0.000 
27.000  -13.000  0.000 
27.000  -12.000  0.000 
27.000  -11.000  0.000 
27.000  -10.000  0.000 
27.000  -9.000  0.000 
27.000  -8.000  0.000 
27.000  -7.000  0.000 
27.000  -6.000  0.000 
27.000  -5.000  0.000 
27.000  -4.000  0.000 
27.000  -3.000  0.000 
27.000  -2.000  0.000 
27.000  -1.000  0.000 
27.000  0.000  0.000 
27.000  1.000  0.000 
27.000  2.000  0.000 
27.000  3.000  0.000 
27.000  4.000  0.000 
27.000  5.000  0.000 
27.000  6.000  0.000 
27.000  7.000  0.000 
27.000  8.000  0.000 
27.000  9.000  0.000 
27.000  10.000  0.000 
27.000  11.000  0.000 
27.000  12.000  0.000 
27.000  13.000  0.000 
27.000  14.000  0.000 
27.000  15.000  0.000 
27.000  16.000  0.000 
27.000  17.000  0.000 
27.000  18.000  0.000 
27.000  19.000  0.001 
27.000  20.000  0.000 
27.000  21.000  0.000 
27.000  22.000  0.000 
27.000  23.000  0.002 
27.000  24.000  0.000 
27.000  25.000  0.000 
27.000  26.000  0.000 
27.000  27.000  0.000 
27.000  28.000  0.000 
27.000  29.000  0.000 
27.000  30.000  0.000 
27.000  31.000  0.000 
27.000  32.000  0.000 
27.000  33.000  0.000 
27.000  34.000  0.000 
27.000  35.000  0.000 
28.000  -35.000  0.000 
28.000  -34.000  0.000 
28.000  -33.000  0.000 
28.000  -32.000  0.000 
28.000  -31.000  0.000 
28.000  -30.000  0.000 
28.000  -29.000  0.000 
28.000  -28.000  0.000 
28.000  -27.000  0.000 
28.000  -26.000  0.000 
28.000  -25.000  0.000 
28.000  -24.000  0.000 
28.000  -23.000  0.000 
28.000  -22.000  0.002 
28.000  -21.000  0.000 
28.000  -20.000  0.000 
28.000  -19.000  0.000 
28.000  -18.000  0.001 
28.000  -17.000  0.000 
28.000  -16.000  0.001 
28.000  -15.000  0.000 
28.000  -14.000  0.000 
28.000  -13.000  0.000 
28.000  -12.000  0.000 
28.000  -11.000  0.000 
28.000  -10.000  0.000 
28.000  -9.000  0.000 
28.000  -8.000  0.000 
28.000  -7.000  0.000 
28.000  -6.000  0.000 
28.000  -5.000  0.000 
28.000  -4.000  0.000 
28.000  -3.000  0.000 
28.000  -2.000  0.000 
28.000  -1.000  0.000 
28.000  0.000  0.000 
28.000  1.000  0.000 
28.000  2.000  0.000 
28.000  3.000  0.000 
28.000  4.000  0.000 
28.000  5.000  0.000 
28.000  6.000  0.000 
28.000  7.000  0.000 
28.000  8.000  0.000 
28.000  9.000  0.000 
28.000  10.000  0.000 
28.000  11.000  0.000 
28.000  12.000  0.000 
28.000  13.000  0.000 
28.000  14.000  0.000 
28.000  15.000  0.000 
28.000  16.000  0.001 
28.000  17.000  0.000 
28.000  18.000  0.001 
28.000  19.000  0.000 
28.000  20.000  0.000 
28.000  21.000  0.000 
28.000  22.000  0.002 
28.000  23.000  0.000 
28.000  24.000  0.000 
28.000  25.000  0.000 
28.000  26.000  0.000 
28.000  27.000  0.000 
28.000  28.000  0.000 
28.000  29.000  0.000 
28.000  30.000  0.000 
28.000  31.000  0.000 
28.000  32.000  0.000 
28.000  33.000  0.000 
28.000  34.000  0.000 
28.000  35.000  0.000 
29.000  -35.000  0.000 
29.000  -34.000  0.000 
29.000  -33.000  0.000 
29.000  -32.000  0.000 
29.000  -31.000  0.000 
29.000  -30.000  0.000 
29.000  -29.000  0.000 
29.000  -28.000  0.000 
29.000  -27.000  0.000 
29.000  -26.000  0.000 
29.000  -25.000  0.000 
29.000  -24.000  0.000 
29.000  -23.000  0.000 
29.000  -22.000  0.000 
29.000  -21.000  0.001 
29.000  -20.000  0.000 
29.000  -19.000  0.000 
29.000  -18.000  0.000 
29.000  -17.000  0.000 
29.000  -16.000  0.000 
29.000  -15.000  0.001 
29.000  -14.000  0.000 
29.000  -13.000  0.000 
29.000  -12.000  0.000 
29.000  -11.000  0.000 
29.000  -10.000  0.000 
29.000  -9.000  0.000 
29.000  -8.000  0.000 
29.000  -7.000  0.000 
29.000  -6.000  0.000 
29.000  -5.000  0.000 
29.000  -4.000  0.000 
29.000  -3.000  0.000 
29.000  -2.000  0.000 
29.000  -1.000  0.000 
29.000  0.000  0.000 
29.000  1.000  0.000 
29.000  2.000  0.000 
29.000  3.000  0.000 
29.000  4.000  0.000 
29.000  5.000  0.000 
29.000  6.000  0.000 
29.000  7.000  0.000 
29.000  8.000  0.000 
29.000  9.000  0.000 
29.000  10.000  0.000 
29.000  11.000  0.000 
29.000  12.000  0.000 
29.000  13.000  0.000 
29.000  14.000  0.000 
29.000  15.000  0.001 
29.000  16.000  0.000 
29.000  17.000  0.000 
29.000  18.000  0.000 
29.000  19.000  0.000 
29.000  20.000  0.000 
29.000  21.000  0.001 
29.000  22.000  0.000 
29.000  23.000  0.000 
29.000  24.000  0.000 
29.000  25.000  0.000 
29.000  26.000  0.000 
29.000  27.000  0.000 
29.000  28.000  0.000 
29.000  29.000  0.000 
29.000  30.000  0.000 
29.000  31.000  0.000 
29.000  32.000  0.000 
29.000  33.000  0.000 
29.000  34.000  0.000 
29.000  35.000  0.000 
30.000  -35.000  0.000 
30.000  -34.000  0.000 
30.000  -33.000  0.000 
30.000  -32.000  0.000 
30.000  -31.000  0.000 
30.000  -30.000  0.000 
30.000  -29.000  0.000 
30.000  -28.000  0.000 
30.000  -27.000  0.000 
30.000  -26.000  0.000 
30.000  -25.000  0.000 
30.000  -24.000  0.000 
30.000  -23.000  0.000 
30.000  -22.000  0.000 
30.000  -21.000  0.000 
30.000  -20.000  0.000 
30.000  -19.000  0.000 
30.000  -18.000  0.001 
30.000  -17.000  0.000 
30.000  -16.000  0.000 
30.000  -15.000  0.000 
30.000  -14.000  0.000 
30.000  -13.000  0.000 
30.000  -12.000  0.001 
30.000  -11.000  0.000 
30.000  -10.000  0.001 
30.000  -9.000  0.000 
30.000  -8.000  0.000 
30.000  -7.000  0.000 
30.000  -6.000  0.000 
30.000  -5.000  0.000 
30.000  -4.000  0.000 
30.000  -3.000  0.000 
30.000  -2.000  0.000 
30.000  -1.000  0.000 
30.000  0.000  0.000 
30.000  1.000  0.000 
30.000  2.000  0.000 
30.000  3.000  0.000 
30.000  4.000  0.000 
30.000  5.000  0.000 
30.000  6.000  0.000 
30.000  7.000  0.000 
30.000  8.000  0.000 
30.000  9.000  0.000 
30.000  10.000  0.001 
30.000  11.000  0.000 
30.000  12.000  0.001 
30.000  13.000  0.000 
30.000  14.000  0.000 
30.000  15.000  0.000 
30.000  16.000  0.000 
30.000  17.000  0.000 
30.000  18.000  0.001 
30.000  19.000  0.000 
30.000  20.000  0.000 
30.000  21.000  0.000 
30.000  22.000  0.000 
30.000  23.000  0.000 
30.000  24.000  0.000 
30.000  25.000  0.000 
30.000  26.000  0.000 
30.000  27.000  0.000 
30.000  28.000  0.000 
30.000  29.000  0.000 
30.000  30.000  0.000 
30.000  31.000  0.000 
30.000  32.000  0.000 
30.000  33.000  0.000 
30.000  34.000  0.000 
30.000  35.000  0.000 
31.000  -35.000  0.000 
31.000  -34.000  0.000 
31.000  -33.000  0.000 
31.000  -32.000  0.000 
31.000  -31.000  0.000 
31.000  -30.000  0.000 
31.000  -29.000  0.000 
31.000  -28.000  0.000 
31.000  -27.000  0.000 
31.000  -26.000  0.000 
31.000  -25.000  0.000 
31.000  -24.000  0.000 
31.000  -23.000  0.000 
31.000  -22.000  0.000 
31.000  -21.000  0.000 
31.000  -20.000  0.000 
31.000  -19.000  0.000 
31.000  -18.000  0.000 
31.000  -17.000  0.001 
31.000  -16.000  0.000 
31.000  -15.000  0.000 
31.000  -14.000  0.000 
31.000  -13.000  0.000 
31.000  -12.000  0.000 
31.000  -11.000  0.000 
31.000  -10.000  0.000 
31.000  -9.000  0.001 
31.000  -8.000  0.000 
31.000  -7.000  0.001 
31.000  -6.000  0.000 
31.000  -5.000  0.000 
31.000  -4.000  0.000 
31.000  -3.000  0.000 
31.000  -2.000  0.000 
31.000  -1.000  0.000 
31.000  0.000  0.000 
31.000  1.000  0.000 
31.000  2.000  0.000 
31.000  3.000  0.000 
31.000  4.000  0.000 
31.000  5.000  0.000 
31.000  6.000  0.000 
31.000  7.000  0.001 
31.000  8.000  0.000 
31.000  9.000  0.001 
31.000  10.000  0.000 
31.000  11.000  0.000 
31.000  12.000  0.000 
31.000  13.000  0.000 
31.000  14.000  0.000 
31.000  15.000  0.000 
31.000  16.000  0.000 
31.000  17.000  0.001 
31.000  18.000  0.000 
31.000  19.000  0.000 
31.000  20.000  0.000 
31.000  21.000  0.000 
31.000  22.000  0.000 
31.000  23.000  0.000 
31.000  24.000  0.000 
31.000  25.000  0.000 
31.000  26.000  0.000 
31.000  27.000  0.000 
31.000  28.000  0.000 
31.000  29.000  0.000 
31.000  30.000  0.000 
31.000  31.000  0.000 
31.000  32.000  0.000 
31.000  33.000  0.000 
31.000  34.000  0.000 
31.000  35.000  0.000 
32.000  -35.000  0.000 
32.000  -34.000  0.000 
32.000  -33.000  0.000 
32.000  -32.000  0.000 
32.000  -31.000  0.000 
32.000  -30.000  0.000 
32.000  -29.000  0.000 
32.000  -28.000  0.000 
32.000  -27.000  0.000 
32.000  -26.000  0.000 
32.000  -25.000  0.000 
32.000  -24.000  0.000 
32.000  -23.000  0.000 
32.000  -22.000  0.000 
32.000  -21.000  0.000 
32.000  -20.000  0.000 
32.000  -19.000  0.000 
32.000  -18.000  0.000 
32.000  -17.000  0.000 
32.000  -16.000  0.000 
32.000  -15.000  0.000 
32.000  -14.000  0.000 
32.000  -13.000  0.000 
32.000  -12.000  0.000 
32.000  -11.000  0.000 
32.000  -10.000  0.000 
32.000  -9.000  0.000 
32.000  -8.000  0.000 
32.000  -7.000  0.000 
32.000  -6.000  0.000 
32.000  -5.000  0.000 
32.000  -4.000  0.000 
32.000  -3.000  0.000 
32.000  -2.000  0.000 
32.000  -1.000  0.000 
32.000  0.000  0.001 
32.000  1.000  0.000 
32.000  2.000  0.000 
32.000  3.000  0.000 
32.000  4.000  0.000 
32.000  5.000  0.000 
32.000  6.000  0.000 
32.000  7.000  0.000 
32.000  8.000  0.000 
32.000  9.000  0.000 
32.000  10.000  0.000 
32.000  11.000  0.000 
32.000  12.000  0.000 
32.000  13.000  0.000 
32.000  14.000  0.000 
32.000  15.000  0.000 
32.000  16.000  0.000 
32.000  17.000  0.000 
32.000  18.000  0.000 
32.000  19.000  0.000 
32.000  20.000  0.000 
32.000  21.000  0.000 
32.000  22.000  0.000 
32.000  23.000  0.000 
32.000  24.000  0.000 
32.000  25.000  0.000 
32.000  26.000  0.000 
32.000  27.000  0.000 
32.000  28.000  0.000 
32.000  29.000  0.000 
32.000  30.000  0.000 
32.000  31.000  0.000 
32.000  32.000  0.000 
32.000  33.000  0.000 
32.000  34.000  0.000 
32.000  35.000  0.000 
33.000  -35.000  0.000 
33.000  -34.000  0.000 
33.000  -33.000  0.000 
33.000  -32.000  0.000 
33.000  -31.000  0.000 
33.000  -30.000  0.000 
33.000  -29.000  0.000 
33.000  -28.000  0.000 
33.000  -27.000  0.000 
33.000  -26.000  0.000 
33.000  -25.000  0.000 
33.000  -24.000  0.000 
33.000  -23.000  0.000 
33.000  -22.000  0.000 
33.000  -21.000  0.000 
33.000  -20.000  0.000 
33.000  -19.000  0.000 
33.000  -18.000  0.000 
33.000  -17.000  0.000 
33.000  -16.000  0.000 
33.000  -15.000  0.000 
33.000  -14.000  0.000 
33.000  -13.000  0.000 
33.000  -12.000  0.000 
33.000  -11.000  0.000 
33.000  -10.000  0.000 
33.000  -9.000  0.000 
33.000  -8.000  0.000 
33.000  -7.000  0.000 
33.000  -6.000  0.000 
33.000  -5.000  0.000 
33.000  -4.000  0.000 
33.000  -3.000  0.000 
33.000  -2.000  0.000 
33.000  -1.000  0.000 
33.000  0.000  0.000 
33.000  1.000  0.000 
33.000  2.000  0.000 
33.000  3.000  0.000 
33.000  4.000  0.000 
33.000  5.000  0.000 
33.000  6.000  0.000 
33.000  7.000  0.000 
33.000  8.000  0.000 
33.000  9.000  0.000 
33.000  10.000  0.000 
33.000  11.000  0.000 
33.000  12.000  0.000 
33.000  13.000  0.000 
33.000  14.000  0.000 
33.000  15.000  0.000 
33.000  16.000  0.000 
33.000  17.000  0.000 
33.000  18.000  0.000 
33.000  19.000  0.000 
33.000  20.000  0.000 
33.000  21.000  0.000 
33.000  22.000  0.000 
33.000  23.000  0.000 
33.000  24.000  0.000 
33.000  25.000  0.000 
33.000  26.000  0.000 
33.000  27.000  0.000 
33.000  28.000  0.000 
33.000  29.000  0.000 
33.000  30.000  0.000 
33.000  31.000  0.000 
33.000  32.000  0.000 
33.000  33.000  0.000 
33.000  34.000  0.000 
33.000  35.000  0.000 
34.000  -35.000  0.000 
34.000  -34.000  0.000 
34.000  -33.000  0.000 
34.000  -32.000  0.000 
34.000  -31.000  0.000 
34.000  -30.000  0.000 
34.000  -29.000  0.000 
34.000  -28.000  0.000 
34.000  -27.000  0.000 
34.000  -26.000  0.000 
34.000  -25.000  0.000 
34.000  -24.000  0.000 
34.000  -23.000  0.000 
34.000  -22.000  0.000 
34.000  -21.000  0.000 
34.000  -20.000  0.000 
34.000  -19.000  0.000 
34.000  -18.000  0.000 
34.000  -17.000  0.000 
34.000  -16.000  0.000 
34.000  -15.000  0.000 
34.000  -14.000  0.000 
34.000  -13.000  0.000 
34.000  -12.000  0.000 
34.000  -11.000  0.000 
34.000  -10.000  0.000 
34.000  -9.000  0.000 
34.000  -8.000  0.000 
34.000  -7.000  0.000 
34.000  -6.000  0.000 
34.000  -5.000  0.000 
34.000  -4.000  0.000 
34.000  -3.000  0.000 
34.000  -2.000  0.000 
34.000  -1.000  0.000 
34.000  0.000  0.000 
34.000  1.000  0.000 
34.000  2.000  0.000 
34.000  3.000  0.000 
34.000  4.000  0.000 
34.000  5.000  0.000 
34.000  6.000  0.000 
34.000  7.000  0.000 
34.000  8.000  0.000 
34.000  9.000  0.000 
34.000  10.000  0.000 
34.000  11.000  0.000 
34.000  12.000  0.000 
34.000  13.000  0.000 
34.000  14.000  0.000 
34.000  15.000  0.000 
34.000  16.000  0.000 
34.000  17.000  0.000 
34.000  18.000  0.000 
34.000  19.000  0.000 
34.000  20.000  0.000 
34.000  21.000  0.000 
34.000  22.000  0.000 
34.000  23.000  0.000 
34.000  24.000  0.000 
34.000  25.000  0.000 
34.000  26.000  0.000 
34.000  27.000  0.000 
34.000  28.000  0.000 
34.000  29.000  0.000 
34.000  30.000  0.000 
34.000  31.000  0.000 
34.000  32.000  0.000 
34.000  33.000  0.000 
34.000  34.000  0.000 
34.000  35.000  0.000 
35.000  -35.000  0.000 
35.000  -34.000  0.000 
35.000  -33.000  0.000 
35.000  -32.000  0.000 
35.000  -31.000  0.000 
35.000  -30.000  0.000 
35.000  -29.000  0.000 
35.000  -28.000  0.000 
35.000  -27.000  0.000 
35.000  -26.000  0.000 
35.000  -25.000  0.000 
35.000  -24.000  0.000 
35.000  -23.000  0.000 
35.000  -22.000  0.000 
35.000  -21.000  0.000 
35.000  -20.000  0.000 
35.000  -19.000  0.000 
35.000  -18.000  0.000 
35.000  -17.000  0.000 
35.000  -16.000  0.000 
35.000  -15.000  0.000 
35.000  -14.000  0.000 
35.000  -13.000  0.000 
35.000  -12.000  0.000 
35.000  -11.000  0.000 
35.000  -10.000  0.000 
35.000  -9.000  0.000 
35.000  -8.000  0.000 
35.000  -7.000  0.000 
35.000  -6.000  0.000 
35.000  -5.000  0.000 
35.000  -4.000  0.000 
35.000  -3.000  0.000 
35.000  -2.000  0.000 
35.000  -1.000  0.000 
35.000  0.000  0.000 
35.000  1.000  0.000 
35.000  2.000  0.000 
35.000  3.000  0.000 
35.000  4.000  0.000 
35.000  5.000  0.000 
35.000  6.000  0.000 
35.000  7.000  0.000 
35.000  8.000  0.000 
35.000  9.000  0.000 
35.000  10.000  0.000 
35.000  11.000  0.000 
35.000  12.000  0.000 
35.000  13.000  0.000 
35.000  14.000  0.000 
35.000  15.000  0.000 
35.000  16.000  0.000 
35.000  17.000  0.000 
35.000  18.000  0.000 
35.000  19.000  0.000 
35.000  20.000  0.000 
35.000  21.000  0.000 
35.000  22.000  0.000 
35.000  23.000  0.000 
35.000  24.000  0.000 
35.000  25.000  0.000 
35.000  26.000  0.000 
35.000  27.000  0.000 
35.000  28.000  0.000 
35.000  29.000  0.000 
35.000  30.000  0.000 
35.000  31.000  0.000 
35.000  32.000  0.000 
35.000  33.000  0.000 
35.000  34.000  0.000 
35.000  35.000  0.000 


==> chebyshev-Z.csv <==
X,Y
-50,0.0
-49,0.0
-48,0.0
-47,0.0
-46,0.0
-45,0.0
-44,0.002
-43,0.008
-42,0.024
-41,0.035
-40,0.017
-39,0.0
-38,0.019
-37,0.005
-36,0.009
-35,0.007
-34,0.007
-33,0.005
-32,0.009
-31,0.001
-30,0.01
-29,0.002
-28,0.004
-27,0.008
-26,0.001
-25,0.003
-24,0.008
-23,0.003
-22,0.0
-21,0.005
-20,0.007
-19,0.003
-18,0.0
-17,0.002
-16,0.005
-15,0.006
-14,0.004
-13,0.001
-12,0.0
-11,0.001
-10,0.002
-9,0.004
-8,0.005
-7,0.005
-6,0.005
-5,0.005
-4,0.004
-3,0.003
-2,0.003
-1,0.003
0,0.003
1,0.003
2,0.003
3,0.003
4,0.004
5,0.005
6,0.005
7,0.005
8,0.005
9,0.004
10,0.002
11,0.001
12,0.0
13,0.001
14,0.004
15,0.006
16,0.005
17,0.002
18,0.0
19,0.003
20,0.007
21,0.005
22,0.0
23,0.003
24,0.008
25,0.003
26,0.001
27,0.008
28,0.004
29,0.002
30,0.01
31,0.001
32,0.009
33,0.005
34,0.007
35,0.007
36,0.009
37,0.005
38,0.019
39,0.0
40,0.017
41,0.035
42,0.024
43,0.008
44,0.002
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0

